The Spectra of Type IIB Flux Compactifications at Large Complex Structure

We compute the spectra of the Hessian matrix, ${\cal H}$, and the matrix ${\cal M}$ that governs the critical point equation of the low-energy effective supergravity, as a function of the complex structure and axio-dilaton moduli space in type IIB flux compactifications at large complex structure. We find both spectra analytically in an $h^{1,2}_-+3$ real-dimensional subspace of the moduli space, and show that they exhibit a universal structure with highly degenerate eigenvalues, independently of the choice of flux, the details of the compactification geometry, and the number of complex structure moduli. In this subspace, the spectrum of the Hessian matrix contains no tachyons, but there are also no critical points. We show numerically that the spectra of ${\cal H}$ and ${\cal M}$ remain highly peaked over a large fraction of the sampled moduli space of explicit Calabi-Yau compactifications with 2 to 5 complex structure moduli. In these models, the scale of the supersymmetric contribution to the scalar masses is strongly linearly correlated with the value of the superpotential over almost the entire moduli space, with particularly strong correlations arising for $g_s < 1$. We contrast these results with the expectations from the much-used continuous flux approximation, and comment on the applicability of Random Matrix Theory to the statistical modelling of the string theory landscape.

==> Htot_histogramData_model11169_plot1.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.000942507068803016
-11.85	0.0006283380458686773
-11.75	0.000942507068803016
-11.649999999999999	0.0006283380458686773
-11.549999999999999	0.000942507068803016
-11.45	0.
-11.35	0.
-11.25	0.
-11.149999999999999	0.0006283380458686773
-11.049999999999999	0.0015708451146716933
-10.95	0.0006283380458686773
-10.85	0.0006283380458686773
-10.75	0.0006283380458686773
-10.649999999999999	0.0012566760917373547
-10.549999999999999	0.00031416902293433867
-10.45	0.0006283380458686773
-10.35	0.0006283380458686773
-10.25	0.0012566760917373547
-10.149999999999999	0.000942507068803016
-10.049999999999999	0.0006283380458686773
-9.95	0.00031416902293433867
-9.85	0.
-9.75	0.000942507068803016
-9.649999999999999	0.0006283380458686773
-9.549999999999999	0.0006283380458686773
-9.45	0.0006283380458686773
-9.35	0.0012566760917373547
-9.25	0.0006283380458686773
-9.149999999999999	0.0015708451146716933
-9.049999999999999	0.00031416902293433867
-8.95	0.000942507068803016
-8.85	0.0012566760917373547
-8.75	0.000942507068803016
-8.649999999999999	0.0006283380458686773
-8.549999999999999	0.00031416902293433867
-8.45	0.0012566760917373547
-8.35	0.0015708451146716933
-8.25	0.001885014137606032
-8.149999999999999	0.
-8.049999999999999	0.0015708451146716933
-7.95	0.0015708451146716933
-7.85	0.002199183160540371
-7.75	0.001885014137606032
-7.65	0.0012566760917373547
-7.55	0.001885014137606032
-7.45	0.0015708451146716933
-7.35	0.001885014137606032
-7.25	0.001885014137606032
-7.1499999999999995	0.0012566760917373547
-7.05	0.002199183160540371
-6.95	0.002199183160540371
-6.85	0.002199183160540371
-6.75	0.002199183160540371
-6.6499999999999995	0.000942507068803016
-6.55	0.002199183160540371
-6.45	0.001885014137606032
-6.35	0.003770028275212064
-6.25	0.0025133521834747093
-6.1499999999999995	0.0034558592522777255
-6.05	0.003770028275212064
-5.95	0.002199183160540371
-5.85	0.004398366321080742
-5.75	0.003770028275212064
-5.6499999999999995	0.002199183160540371
-5.55	0.001885014137606032
-5.45	0.004084197298146403
-5.35	0.0031416902293433867
-5.25	0.0059692114357524344
-5.1499999999999995	0.0031416902293433867
-5.05	0.006597549481621112
-4.95	0.0034558592522777255
-4.85	0.004398366321080742
-4.75	0.006283380458686773
-4.6499999999999995	0.004084197298146403
-4.55	0.006597549481621112
-4.45	0.006283380458686773
-4.35	0.007854225573358466
-4.25	0.006283380458686773
-4.1499999999999995	0.008482563619227144
-4.05	0.015080113100848256
-3.95	0.015080113100848256
-3.8500000000000005	0.018221803330191643
-3.749999999999999	0.020735155513666354
-3.6499999999999995	0.016022620169651274
-3.55	0.016965127238454288
-3.45	0.011938422871504869
-3.3500000000000005	0.007854225573358466
-3.249999999999999	0.02136349355953503
-3.1499999999999995	0.013195098963242224
-3.05	0.011310084825636193
-2.95	0.013195098963242224
-2.8500000000000005	0.017593465284322967
-2.749999999999999	0.015080113100848256
-2.6499999999999995	0.02136349355953503
-2.55	0.020106817467797675
-2.45	0.015080113100848256
-2.3499999999999988	0.02136349355953503
-2.249999999999999	0.021991831605403706
-2.1499999999999995	0.027961043041156142
-2.05	0.031416902293433864
-1.95	0.035186930568645934
-1.8499999999999985	0.04021363493559535
-1.749999999999999	0.04052780395852969
-1.6499999999999992	0.05466540999057493
-1.5499999999999996	0.04838202953188816
-1.45	0.058749607288721334
-1.3499999999999985	0.05780710021991831
-1.249999999999999	0.06440464970153943
-1.1499999999999992	0.07540056550424128
-1.0499999999999996	0.08513980521520578
-0.95	0.1096449890040842
-0.8499999999999985	0.12441093308199812
-0.7499999999999989	0.1429469054351241
-0.6499999999999992	0.16462456801759345
-0.5499999999999996	0.2054665409990575
-0.45	0.24913603518693056
-0.3499999999999986	0.3264216148287779
-0.24999999999999895	0.45208922400251333
-0.1499999999999993	0.6497015394282124
-0.04999999999999964	0.9280552937480364
0.05	1.
0.1500000000000014	0.7169337103361608
0.25000000000000105	0.4030788564247565
0.3500000000000007	0.23594093622368834
0.45000000000000034	0.16776625824693686
0.55	0.14043355325164938
0.6500000000000015	0.12315425699026077
0.7500000000000011	0.12221174992145774
0.8500000000000008	0.11561420043983663
0.9500000000000004	0.12975180647188186
1.05	0.14483191957273012
1.1500000000000015	0.14985862393967955
1.250000000000001	0.16556707508639648
1.3500000000000008	0.1885014137606032
1.4500000000000004	0.21897580898523406
1.55	0.28526547282437953
1.6500000000000015	0.3377316996544141
1.750000000000001	0.41156142004398366
1.8500000000000008	0.5117813383600377
1.9500000000000004	0.5535658184103047
2.05	0.6547282437951618
2.1500000000000012	0.7389255419415646
2.250000000000001	0.7753691486019478
2.3500000000000005	0.6603832862079799
2.45	0.4329249136035187
2.55	0.31291234684260133
2.6500000000000012	0.21897580898523406
2.750000000000001	0.15865535658184102
2.8500000000000005	0.13038014451775054
2.95	0.11278667923342758
3.05	0.08985234055922087
3.1500000000000012	0.077913917687716
3.250000000000001	0.06314797360980208
3.3500000000000005	0.05372290292177191
3.45	0.0512095507382972
3.55	0.04524033930254477
3.6500000000000012	0.04272698711907006
3.750000000000001	0.0430411561420044
3.8500000000000005	0.03958529688972667
3.95	0.036757775683317624
4.05	0.027018535972353125
4.150000000000001	0.035186930568645934
4.249999999999999	0.027332704995287466
4.3500000000000005	0.02639019792648445
4.450000000000002	0.029846057178762174
4.55	0.027018535972353125
4.650000000000001	0.03204524033930255
4.749999999999999	0.026704366949418787
4.8500000000000005	0.029846057178762174
4.950000000000002	0.027332704995287466
5.05	0.021991831605403706
5.150000000000001	0.021991831605403706
5.249999999999999	0.026704366949418787
5.3500000000000005	0.021991831605403706
5.450000000000002	0.01853597235312598
5.55	0.027332704995287466
5.650000000000001	0.02419101476594408
5.749999999999999	0.024819352811812755
5.8500000000000005	0.029846057178762174
5.950000000000002	0.02639019792648445
6.05	0.029531888155827836
6.150000000000001	0.024505183788878417
6.249999999999999	0.03267357838517122
6.3500000000000005	0.03110273327049953
6.450000000000002	0.029846057178762174
6.55	0.0333019164310399
6.650000000000001	0.03832862079798932
6.749999999999999	0.04021363493559535
6.8500000000000005	0.03864278982092366
6.950000000000002	0.0512095507382972
7.05	0.05466540999057493
7.150000000000001	0.05969211435752435
7.250000000000003	0.0568645931511153
7.3500000000000005	0.06063462142632736
7.450000000000002	0.06974552309142319
7.55	0.07131636820609488
7.650000000000001	0.08262645303173106
7.750000000000003	0.09299403078856425
7.8500000000000005	0.08356896010053409
7.950000000000002	0.0942507068803016
8.05	0.10084825636192271
8.150000000000002	0.11404335532516494
8.250000000000004	0.10618912975180647
8.350000000000001	0.10116242538485705
8.450000000000003	0.09959158027018536
8.55	0.08890983349041784
8.650000000000002	0.08356896010053409
8.750000000000004	0.08388312912346843
8.850000000000001	0.07414388941250392
8.950000000000003	0.07194470625196356
9.05	0.07508639648130694
9.150000000000002	0.05780710021991831
9.250000000000004	0.050581212692428525
9.350000000000001	0.04524033930254477
9.450000000000003	0.041784480050267046
9.55	0.03832862079798932
9.650000000000002	0.03110273327049953
9.750000000000004	0.018221803330191643
9.850000000000001	0.023248507697141062
9.950000000000003	0.021677662582469368
10.05	0.014765944077913918
10.150000000000002	0.01665095821551995
10.250000000000004	0.017593465284322967
10.350000000000001	0.012880929940307886
10.450000000000003	0.014765944077913918
10.55	0.011624253848570531
10.650000000000002	0.013509267986176562
10.750000000000004	0.008168394596292806
10.850000000000001	0.007854225573358466
10.950000000000003	0.010995915802701853
11.05	0.011310084825636193
11.150000000000002	0.0059692114357524344
11.250000000000004	0.007854225573358466
11.350000000000001	0.005655042412818096
11.450000000000003	0.007225887527489789
11.55	0.010053408733898837
11.650000000000002	0.005655042412818096
11.750000000000004	0.007854225573358466
11.850000000000001	0.004084197298146403
11.950000000000003	0.004398366321080742
12.15	0

==> Htot_histogramData_model11169_plot2.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.005776636713735558
-11.85	0.004492939666238768
-11.75	0.004492939666238768
-11.649999999999999	0.003209242618741977
-11.549999999999999	0.007702182284980745
-11.45	0.0006418485237483953
-11.35	0.0025673940949935813
-11.25	0.003209242618741977
-11.149999999999999	0.0012836970474967907
-11.049999999999999	0.0025673940949935813
-10.95	0.003209242618741977
-10.85	0.0019255455712451862
-10.75	0.003209242618741977
-10.649999999999999	0.0038510911424903724
-10.549999999999999	0.0019255455712451862
-10.45	0.0038510911424903724
-10.35	0.005134788189987163
-10.25	0.005134788189987163
-10.149999999999999	0.0019255455712451862
-10.049999999999999	0.0038510911424903724
-9.95	0.004492939666238768
-9.85	0.005134788189987163
-9.75	0.0025673940949935813
-9.649999999999999	0.004492939666238768
-9.549999999999999	0.0025673940949935813
-9.45	0.007060333761232349
-9.35	0.005134788189987163
-9.25	0.004492939666238768
-9.149999999999999	0.0038510911424903724
-9.049999999999999	0.003209242618741977
-8.95	0.0025673940949935813
-8.85	0.005134788189987163
-8.75	0.005134788189987163
-8.649999999999999	0.003209242618741977
-8.549999999999999	0.007060333761232349
-8.45	0.004492939666238768
-8.35	0.004492939666238768
-8.25	0.006418485237483954
-8.149999999999999	0.004492939666238768
-8.049999999999999	0.004492939666238768
-7.95	0.0038510911424903724
-7.85	0.006418485237483954
-7.75	0.007702182284980745
-7.65	0.010269576379974325
-7.55	0.006418485237483954
-7.45	0.0038510911424903724
-7.35	0.007702182284980745
-7.25	0.005776636713735558
-7.1499999999999995	0.009627727856225931
-7.05	0.005776636713735558
-6.95	0.005134788189987163
-6.85	0.008985879332477536
-6.75	0.017329910141206675
-6.6499999999999995	0.00834403080872914
-6.55	0.007060333761232349
-6.45	0.005134788189987163
-6.35	0.005776636713735558
-6.25	0.008985879332477536
-6.1499999999999995	0.010269576379974325
-6.05	0.012195121951219513
-5.95	0.012836970474967908
-5.85	0.010911424903722721
-5.75	0.012836970474967908
-5.6499999999999995	0.01797175866495507
-5.55	0.012836970474967908
-5.45	0.014762516046213094
-5.35	0.013478818998716302
-5.25	0.012195121951219513
-5.1499999999999995	0.014762516046213094
-5.05	0.017329910141206675
-4.95	0.016046213093709884
-4.85	0.011553273427471117
-4.75	0.013478818998716302
-4.6499999999999995	0.012836970474967908
-4.55	0.016046213093709884
-4.45	0.022464698331193838
-4.35	0.019255455712451863
-4.25	0.018613607188703467
-4.1499999999999995	0.021822849807445442
-4.05	0.027599486521181
-3.95	0.04685494223363286
-3.8500000000000005	0.031450577663671375
-3.749999999999999	0.03979460847240052
-3.6499999999999995	0.03915275994865212
-3.55	0.04621309370988447
-3.45	0.04749679075738126
-3.3500000000000005	0.044929396662387676
-3.249999999999999	0.038510911424903725
-3.1499999999999995	0.0410783055198973
-3.05	0.050706033376123234
-2.95	0.04878048780487805
-2.8500000000000005	0.04749679075738126
-2.749999999999999	0.051989730423620026
-2.6499999999999995	0.05391527599486521
-2.55	0.06418485237483953
-2.45	0.057766367137355584
-2.3499999999999988	0.07124518613607189
-2.249999999999999	0.07766367137355584
-2.1499999999999995	0.07766367137355584
-2.05	0.08279845956354301
-1.95	0.08536585365853659
-1.8499999999999985	0.09306803594351733
-1.749999999999999	0.11296534017971759
-1.6499999999999992	0.11424903722721438
-1.5499999999999996	0.12965340179717585
-1.45	0.13478818998716302
-1.3499999999999985	0.14698331193838254
-1.249999999999999	0.16752246469833118
-1.1499999999999992	0.1777920410783055
-1.0499999999999996	0.20667522464698332
-0.95	0.2246469833119384
-0.8499999999999985	0.25481386392811295
-0.7499999999999989	0.27086007702182285
-0.6499999999999992	0.29460847240051347
-0.5499999999999996	0.2991014120667522
-0.45	0.392811296534018
-0.3499999999999986	0.47689345314505777
-0.24999999999999895	0.5198973042362003
-0.1499999999999993	0.7400513478818999
-0.04999999999999964	0.8960205391527599
0.05	1.
0.1500000000000014	0.7528883183568678
0.25000000000000105	0.6206675224646984
0.3500000000000007	0.4653401797175867
0.45000000000000034	0.40436456996148906
0.55	0.35301668806161746
0.6500000000000015	0.35430038510911427
0.7500000000000011	0.32541720154043646
0.8500000000000008	0.2913992297817715
0.9500000000000004	0.30166880616174585
1.05	0.31835686777920413
1.1500000000000015	0.3363286264441592
1.250000000000001	0.33119383825417203
1.3500000000000008	0.3498074454428755
1.4500000000000004	0.39602053915276
1.55	0.43774069319640563
1.6500000000000015	0.46790757381258025
1.750000000000001	0.5231065468549422
1.8500000000000008	0.5975609756097561
1.9500000000000004	0.7227214377406932
2.05	0.813222079589217
2.1500000000000012	0.9332477535301669
2.250000000000001	0.8215661103979461
2.3500000000000005	0.7522464698331194
2.45	0.6489088575096277
2.55	0.5603337612323491
2.6500000000000012	0.5160462130937099
2.750000000000001	0.47368421052631576
2.8500000000000005	0.38960205391527597
2.95	0.35109114249037227
3.05	0.3331193838254172
3.1500000000000012	0.30744544287548137
3.250000000000001	0.27599486521181
3.3500000000000005	0.2663671373555841
3.45	0.21758664955070603
3.55	0.22978177150192555
3.6500000000000012	0.2227214377406932
3.750000000000001	0.21052631578947367
3.8500000000000005	0.1681643132220796
3.95	0.1649550706033376
4.05	0.1681643132220796
4.150000000000001	0.16110397946084723
4.249999999999999	0.1527599486521181
4.3500000000000005	0.15661103979460847
4.450000000000002	0.14441591784338895
4.55	0.14698331193838254
4.650000000000001	0.13543003851091143
4.749999999999999	0.12644415917843388
4.8500000000000005	0.14249037227214378
4.950000000000002	0.11617458279845956
5.05	0.13157894736842105
5.150000000000001	0.11360718870346598
5.249999999999999	0.110397946084724
5.3500000000000005	0.1123234916559692
5.450000000000002	0.10654685494223363
5.55	0.09948652118100128
5.650000000000001	0.09948652118100128
5.749999999999999	0.10526315789473684
5.8500000000000005	0.10397946084724005
5.950000000000002	0.10397946084724005
6.05	0.09178433889602054
6.150000000000001	0.10654685494223363
6.249999999999999	0.08664955070603338
6.3500000000000005	0.08087291399229782
6.450000000000002	0.08921694480102696
6.55	0.0982028241335045
6.650000000000001	0.09691912708600771
6.749999999999999	0.09499358151476252
6.8500000000000005	0.08793324775353016
6.950000000000002	0.11617458279845956
7.05	0.11938382541720154
7.150000000000001	0.11617458279845956
7.250000000000003	0.11489088575096278
7.3500000000000005	0.10975609756097561
7.450000000000002	0.11424903722721438
7.55	0.1251604621309371
7.650000000000001	0.12836970474967907
7.750000000000003	0.110397946084724
7.8500000000000005	0.1277278562259307
7.950000000000002	0.14184852374839538
8.05	0.12901155327342748
8.150000000000002	0.13478818998716302
8.250000000000004	0.13286264441591783
8.350000000000001	0.137997432605905
8.450000000000003	0.1258023106546855
8.55	0.12323491655969192
8.650000000000002	0.13350449293966624
8.750000000000004	0.13222079589216945
8.850000000000001	0.11360718870346598
8.950000000000003	0.13414634146341464
9.05	0.10333761232349166
9.150000000000002	0.10077021822849808
9.250000000000004	0.1116816431322208
9.350000000000001	0.09499358151476252
9.450000000000003	0.09499358151476252
9.55	0.0982028241335045
9.650000000000002	0.09948652118100128
9.750000000000004	0.09114249037227215
9.850000000000001	0.07830551989730423
9.950000000000003	0.07958921694480103
10.05	0.06290115532734275
10.150000000000002	0.07124518613607189
10.250000000000004	0.07381258023106547
10.350000000000001	0.0699614890885751
10.450000000000003	0.06161745827984596
10.55	0.0693196405648267
10.650000000000002	0.050706033376123234
10.750000000000004	0.05327342747111682
10.850000000000001	0.06354300385109114
10.950000000000003	0.05648267008985879
11.05	0.05263157894736842
11.150000000000002	0.051347881899871634
11.250000000000004	0.04942233632862644
11.350000000000001	0.038510911424903725
11.450000000000003	0.03979460847240052
11.55	0.03915275994865212
11.650000000000002	0.0410783055198973
11.750000000000004	0.044929396662387676
11.850000000000001	0.04043645699614891
11.950000000000003	0.04043645699614891
12.15	0

==> Htot_histogramData_model11169_plot3.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.004608294930875576
-11.85	0.009216589861751152
-11.75	0.004608294930875576
-11.649999999999999	0.002304147465437788
-11.549999999999999	0.012672811059907835
-11.45	0.008064516129032258
-11.35	0.01152073732718894
-11.25	0.010368663594470046
-11.149999999999999	0.008064516129032258
-11.049999999999999	0.0069124423963133645
-10.95	0.010368663594470046
-10.85	0.016129032258064516
-10.75	0.004608294930875576
-10.649999999999999	0.00576036866359447
-10.549999999999999	0.014976958525345621
-10.45	0.010368663594470046
-10.35	0.016129032258064516
-10.25	0.014976958525345621
-10.149999999999999	0.00576036866359447
-10.049999999999999	0.010368663594470046
-9.95	0.012672811059907835
-9.85	0.010368663594470046
-9.75	0.008064516129032258
-9.649999999999999	0.012672811059907835
-9.549999999999999	0.014976958525345621
-9.45	0.010368663594470046
-9.35	0.009216589861751152
-9.25	0.014976958525345621
-9.149999999999999	0.016129032258064516
-9.049999999999999	0.012672811059907835
-8.95	0.012672811059907835
-8.85	0.01728110599078341
-8.75	0.014976958525345621
-8.649999999999999	0.010368663594470046
-8.549999999999999	0.014976958525345621
-8.45	0.024193548387096774
-8.35	0.019585253456221197
-8.25	0.018433179723502304
-8.149999999999999	0.019585253456221197
-8.049999999999999	0.01728110599078341
-7.95	0.020737327188940093
-7.85	0.018433179723502304
-7.75	0.012672811059907835
-7.65	0.014976958525345621
-7.55	0.019585253456221197
-7.45	0.013824884792626729
-7.35	0.026497695852534562
-7.25	0.02534562211981567
-7.1499999999999995	0.029953917050691243
-7.05	0.019585253456221197
-6.95	0.029953917050691243
-6.85	0.026497695852534562
-6.75	0.027649769585253458
-6.6499999999999995	0.03686635944700461
-6.55	0.02304147465437788
-6.45	0.021889400921658985
-6.35	0.027649769585253458
-6.25	0.03225806451612903
-6.1499999999999995	0.029953917050691243
-6.05	0.03341013824884793
-5.95	0.018433179723502304
-5.85	0.027649769585253458
-5.75	0.03571428571428571
-5.6499999999999995	0.03686635944700461
-5.55	0.04377880184331797
-5.45	0.038018433179723504
-5.35	0.03225806451612903
-5.25	0.044930875576036866
-5.1499999999999995	0.041474654377880185
-5.05	0.06105990783410138
-4.95	0.04032258064516129
-4.85	0.052995391705069124
-4.75	0.0587557603686636
-4.6499999999999995	0.06221198156682028
-4.55	0.06682027649769585
-4.45	0.08294930875576037
-4.35	0.07373271889400922
-4.25	0.09101382488479262
-4.1499999999999995	0.0956221198156682
-4.05	0.12096774193548387
-3.95	0.1175115207373272
-3.8500000000000005	0.12211981566820276
-3.749999999999999	0.1543778801843318
-3.6499999999999995	0.1359447004608295
-3.55	0.14055299539170507
-3.45	0.14055299539170507
-3.3500000000000005	0.1313364055299539
-3.249999999999999	0.18317972350230416
-3.1499999999999995	0.18087557603686635
-3.05	0.15898617511520738
-2.95	0.16820276497695852
-2.8500000000000005	0.173963133640553
-2.749999999999999	0.1693548387096774
-2.6499999999999995	0.1728110599078341
-2.55	0.19700460829493088
-2.45	0.22004608294930875
-2.3499999999999988	0.22004608294930875
-2.249999999999999	0.24078341013824886
-2.1499999999999995	0.24769585253456222
-2.05	0.26497695852534564
-1.95	0.2926267281105991
-1.8499999999999985	0.3076036866359447
-1.749999999999999	0.29838709677419356
-1.6499999999999992	0.33064516129032256
-1.5499999999999996	0.3444700460829493
-1.45	0.3882488479262673
-1.3499999999999985	0.42972350230414746
-1.249999999999999	0.43548387096774194
-1.1499999999999992	0.4930875576036866
-1.0499999999999996	0.478110599078341
-0.95	0.5195852534562212
-0.8499999999999985	0.5587557603686636
-0.7499999999999989	0.6267281105990783
-0.6499999999999992	0.6463133640552995
-0.5499999999999996	0.6428571428571429
-0.45	0.7442396313364056
-0.3499999999999986	0.7246543778801844
-0.24999999999999895	0.8675115207373272
-0.1499999999999993	0.8928571428571429
-0.04999999999999964	0.913594470046083
0.05	1.
0.1500000000000014	0.9815668202764977
0.25000000000000105	0.8525345622119815
0.3500000000000007	0.8179723502304147
0.45000000000000034	0.7857142857142857
0.55	0.6993087557603687
0.6500000000000015	0.6912442396313364
0.7500000000000011	0.6370967741935484
0.8500000000000008	0.597926267281106
0.9500000000000004	0.6025345622119815
1.05	0.6405529953917051
1.1500000000000015	0.619815668202765
1.250000000000001	0.5875576036866359
1.3500000000000008	0.6082949308755761
1.4500000000000004	0.6221198156682027
1.55	0.5933179723502304
1.6500000000000015	0.5737327188940092
1.750000000000001	0.6175115207373272
1.8500000000000008	0.6451612903225806
1.9500000000000004	0.6244239631336406
2.05	0.618663594470046
2.1500000000000012	0.6935483870967742
2.250000000000001	0.6935483870967742
2.3500000000000005	0.673963133640553
2.45	0.6993087557603687
2.55	0.6866359447004609
2.6500000000000012	0.6175115207373272
2.750000000000001	0.6486175115207373
2.8500000000000005	0.5887096774193549
2.95	0.6002304147465438
3.05	0.5483870967741935
3.1500000000000012	0.5345622119815668
3.250000000000001	0.5276497695852534
3.3500000000000005	0.4942396313364055
3.45	0.5034562211981567
3.55	0.48963133640552997
3.6500000000000012	0.45276497695852536
3.750000000000001	0.4435483870967742
3.8500000000000005	0.4182027649769585
3.95	0.4055299539170507
4.05	0.3870967741935484
4.150000000000001	0.3859447004608295
4.249999999999999	0.37442396313364057
4.3500000000000005	0.33410138248847926
4.450000000000002	0.35023041474654376
4.55	0.31336405529953915
4.650000000000001	0.3317972350230415
4.749999999999999	0.29377880184331795
4.8500000000000005	0.2960829493087558
4.950000000000002	0.2707373271889401
5.05	0.2960829493087558
5.150000000000001	0.2857142857142857
5.249999999999999	0.25921658986175117
5.3500000000000005	0.2488479262672811
5.450000000000002	0.26152073732718895
5.55	0.2269585253456221
5.650000000000001	0.23963133640552994
5.749999999999999	0.20967741935483872
5.8500000000000005	0.21658986175115208
5.950000000000002	0.20622119815668202
6.05	0.20852534562211983
6.150000000000001	0.21774193548387097
6.249999999999999	0.20967741935483872
6.3500000000000005	0.1923963133640553
6.450000000000002	0.2119815668202765
6.55	0.22350230414746544
6.650000000000001	0.19930875576036866
6.749999999999999	0.16359447004608296
6.8500000000000005	0.18778801843317972
6.950000000000002	0.1693548387096774
7.05	0.15552995391705068
7.150000000000001	0.1716589861751152
7.250000000000003	0.1693548387096774
7.3500000000000005	0.17626728110599077
7.450000000000002	0.17626728110599077
7.55	0.16359447004608296
7.650000000000001	0.14631336405529954
7.750000000000003	0.16589861751152074
7.8500000000000005	0.14631336405529954
7.950000000000002	0.17857142857142858
8.05	0.1728110599078341
8.150000000000002	0.1532258064516129
8.250000000000004	0.1774193548387097
8.350000000000001	0.17626728110599077
8.450000000000003	0.14170506912442396
8.55	0.1578341013824885
8.650000000000002	0.14170506912442396
8.750000000000004	0.16013824884792627
8.850000000000001	0.12903225806451613
8.950000000000003	0.1532258064516129
9.05	0.15207373271889402
9.150000000000002	0.14746543778801843
9.250000000000004	0.12903225806451613
9.350000000000001	0.1152073732718894
9.450000000000003	0.13940092165898618
9.55	0.1152073732718894
9.650000000000002	0.14861751152073732
9.750000000000004	0.12327188940092165
9.850000000000001	0.14400921658986174
9.950000000000003	0.13709677419354838
10.05	0.11866359447004608
10.150000000000002	0.1336405529953917
10.250000000000004	0.10368663594470046
10.350000000000001	0.12557603686635946
10.450000000000003	0.10714285714285714
10.55	0.13248847926267282
10.650000000000002	0.10829493087557604
10.750000000000004	0.10599078341013825
10.850000000000001	0.12557603686635946
10.950000000000003	0.10599078341013825
11.05	0.09216589861751152
11.150000000000002	0.1175115207373272
11.250000000000004	0.10829493087557604
11.350000000000001	0.07027649769585254
11.450000000000003	0.097926267281106
11.55	0.10253456221198157
11.650000000000002	0.10944700460829493
11.750000000000004	0.08640552995391705
11.850000000000001	0.0956221198156682
11.950000000000003	0.08986175115207373
12.15	0

==> Htot_histogramData_model11169_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.028925619834710745
-11.85	0.045454545454545456
-11.75	0.04338842975206612
-11.649999999999999	0.030991735537190084
-11.549999999999999	0.01859504132231405
-11.45	0.026859504132231406
-11.35	0.045454545454545456
-11.25	0.01859504132231405
-11.149999999999999	0.03925619834710744
-11.049999999999999	0.0371900826446281
-10.95	0.03512396694214876
-10.85	0.04132231404958678
-10.75	0.04338842975206612
-10.649999999999999	0.047520661157024795
-10.549999999999999	0.04338842975206612
-10.45	0.03512396694214876
-10.35	0.030991735537190084
-10.25	0.04132231404958678
-10.149999999999999	0.049586776859504134
-10.049999999999999	0.049586776859504134
-9.95	0.047520661157024795
-9.85	0.0371900826446281
-9.75	0.049586776859504134
-9.649999999999999	0.04338842975206612
-9.549999999999999	0.0371900826446281
-9.45	0.05371900826446281
-9.35	0.05991735537190083
-9.25	0.05785123966942149
-9.149999999999999	0.049586776859504134
-9.049999999999999	0.03925619834710744
-8.95	0.07024793388429752
-8.85	0.06198347107438017
-8.75	0.05785123966942149
-8.649999999999999	0.05578512396694215
-8.549999999999999	0.049586776859504134
-8.45	0.06198347107438017
-8.35	0.05991735537190083
-8.25	0.0640495867768595
-8.149999999999999	0.0371900826446281
-8.049999999999999	0.05785123966942149
-7.95	0.08677685950413223
-7.85	0.06818181818181818
-7.75	0.07851239669421488
-7.65	0.06198347107438017
-7.55	0.08884297520661157
-7.45	0.08264462809917356
-7.35	0.07231404958677685
-7.25	0.08057851239669421
-7.1499999999999995	0.08264462809917356
-7.05	0.09504132231404959
-6.95	0.09917355371900827
-6.85	0.08264462809917356
-6.75	0.10950413223140495
-6.6499999999999995	0.11983471074380166
-6.55	0.11983471074380166
-6.45	0.10743801652892562
-6.35	0.10950413223140495
-6.25	0.1012396694214876
-6.1499999999999995	0.10743801652892562
-6.05	0.12603305785123967
-5.95	0.11570247933884298
-5.85	0.1756198347107438
-5.75	0.15702479338842976
-5.6499999999999995	0.13429752066115702
-5.55	0.17148760330578514
-5.45	0.15082644628099173
-5.35	0.17355371900826447
-5.25	0.15702479338842976
-5.1499999999999995	0.1797520661157025
-5.05	0.2066115702479339
-4.95	0.25206611570247933
-4.85	0.25206611570247933
-4.75	0.2768595041322314
-4.6499999999999995	0.25206611570247933
-4.55	0.33884297520661155
-4.45	0.3512396694214876
-4.35	0.40082644628099173
-4.25	0.44834710743801653
-4.1499999999999995	0.4297520661157025
-4.05	0.518595041322314
-3.95	0.5599173553719008
-3.8500000000000005	0.6611570247933884
-3.749999999999999	0.6301652892561983
-3.6499999999999995	0.6776859504132231
-3.55	0.6694214876033058
-3.45	0.5909090909090909
-3.3500000000000005	0.6322314049586777
-3.249999999999999	0.6797520661157025
-3.1499999999999995	0.6756198347107438
-3.05	0.6301652892561983
-2.95	0.6487603305785123
-2.8500000000000005	0.6900826446280992
-2.749999999999999	0.6342975206611571
-2.6499999999999995	0.7252066115702479
-2.55	0.6694214876033058
-2.45	0.6342975206611571
-2.3499999999999988	0.7024793388429752
-2.249999999999999	0.6859504132231405
-2.1499999999999995	0.7768595041322314
-2.05	0.7582644628099173
-1.95	0.768595041322314
-1.8499999999999985	0.8140495867768595
-1.749999999999999	0.8285123966942148
-1.6499999999999992	0.9380165289256198
-1.5499999999999996	0.8636363636363636
-1.45	0.8987603305785123
-1.3499999999999985	1.
-1.249999999999999	0.9669421487603306
-1.1499999999999992	0.9318181818181818
-1.0499999999999996	0.9628099173553719
-0.95	0.9235537190082644
-0.8499999999999985	0.987603305785124
-0.7499999999999989	0.9111570247933884
-0.6499999999999992	0.8801652892561983
-0.5499999999999996	0.8698347107438017
-0.45	0.9049586776859504
-0.3499999999999986	0.9318181818181818
-0.24999999999999895	0.8863636363636364
-0.1499999999999993	0.8512396694214877
-0.04999999999999964	0.8491735537190083
0.05	0.7913223140495868
0.1500000000000014	0.8615702479338843
0.25000000000000105	0.8264462809917356
0.3500000000000007	0.7520661157024794
0.45000000000000034	0.8119834710743802
0.55	0.7644628099173554
0.6500000000000015	0.8181818181818182
0.7500000000000011	0.7479338842975206
0.8500000000000008	0.7458677685950413
0.9500000000000004	0.7169421487603306
1.05	0.731404958677686
1.1500000000000015	0.7789256198347108
1.250000000000001	0.6818181818181818
1.3500000000000008	0.6818181818181818
1.4500000000000004	0.6157024793388429
1.55	0.6074380165289256
1.6500000000000015	0.6322314049586777
1.750000000000001	0.6859504132231405
1.8500000000000008	0.6487603305785123
1.9500000000000004	0.6590909090909091
2.05	0.6157024793388429
2.1500000000000012	0.5826446280991735
2.250000000000001	0.6177685950413223
2.3500000000000005	0.6177685950413223
2.45	0.5991735537190083
2.55	0.5619834710743802
2.6500000000000012	0.5991735537190083
2.750000000000001	0.5929752066115702
2.8500000000000005	0.5413223140495868
2.95	0.5640495867768595
3.05	0.49173553719008267
3.1500000000000012	0.5330578512396694
3.250000000000001	0.4896694214876033
3.3500000000000005	0.5144628099173554
3.45	0.5
3.55	0.5144628099173554
3.6500000000000012	0.512396694214876
3.750000000000001	0.4731404958677686
3.8500000000000005	0.4524793388429752
3.95	0.4669421487603306
4.05	0.4793388429752066
4.150000000000001	0.4855371900826446
4.249999999999999	0.44834710743801653
4.3500000000000005	0.44008264462809915
4.450000000000002	0.4297520661157025
4.55	0.42355371900826444
4.650000000000001	0.38016528925619836
4.749999999999999	0.4214876033057851
4.8500000000000005	0.36983471074380164
4.950000000000002	0.3822314049586777
5.05	0.35330578512396693
5.150000000000001	0.3512396694214876
5.249999999999999	0.33884297520661155
5.3500000000000005	0.3884297520661157
5.450000000000002	0.3140495867768595
5.55	0.36363636363636365
5.650000000000001	0.34297520661157027
5.749999999999999	0.3202479338842975
5.8500000000000005	0.3450413223140496
5.950000000000002	0.33884297520661155
6.05	0.31611570247933884
6.150000000000001	0.384297520661157
6.249999999999999	0.3181818181818182
6.3500000000000005	0.33884297520661155
6.450000000000002	0.28512396694214875
6.55	0.3347107438016529
6.650000000000001	0.256198347107438
6.749999999999999	0.2871900826446281
6.8500000000000005	0.3243801652892562
6.950000000000002	0.2809917355371901
7.05	0.2665289256198347
7.150000000000001	0.3243801652892562
7.250000000000003	0.2871900826446281
7.3500000000000005	0.28512396694214875
7.450000000000002	0.24380165289256198
7.55	0.28512396694214875
7.650000000000001	0.25826446280991733
7.750000000000003	0.2830578512396694
7.8500000000000005	0.30165289256198347
7.950000000000002	0.2128099173553719
8.05	0.256198347107438
8.150000000000002	0.24380165289256198
8.250000000000004	0.24793388429752067
8.350000000000001	0.24793388429752067
8.450000000000003	0.24793388429752067
8.55	0.2231404958677686
8.650000000000002	0.23553719008264462
8.750000000000004	0.21487603305785125
8.850000000000001	0.22727272727272727
8.950000000000003	0.20454545454545456
9.05	0.2190082644628099
9.150000000000002	0.256198347107438
9.250000000000004	0.20867768595041322
9.350000000000001	0.18801652892561985
9.450000000000003	0.19421487603305784
9.55	0.1962809917355372
9.650000000000002	0.21694214876033058
9.750000000000004	0.2231404958677686
9.850000000000001	0.22727272727272727
9.950000000000003	0.1859504132231405
10.05	0.23760330578512398
10.150000000000002	0.17148760330578514
10.250000000000004	0.15702479338842976
10.350000000000001	0.17148760330578514
10.450000000000003	0.16942148760330578
10.55	0.2024793388429752
10.650000000000002	0.1652892561983471
10.750000000000004	0.1921487603305785
10.850000000000001	0.1797520661157025
10.950000000000003	0.1797520661157025
11.05	0.17148760330578514
11.150000000000002	0.1859504132231405
11.250000000000004	0.16115702479338842
11.350000000000001	0.2190082644628099
11.450000000000003	0.1859504132231405
11.55	0.18388429752066116
11.650000000000002	0.16115702479338842
11.750000000000004	0.14256198347107438
11.850000000000001	0.1446280991735537
11.950000000000003	0.16322314049586778
12.15	0

==> Htot_histogramData_model1_plot1.dat <==
binData	heightData
-11.45	0
-11.35	0.0010384215991692627
-11.25	0.0010384215991692627
-11.15	0.
-11.049999999999999	0.
-10.95	0.
-10.85	0.0010384215991692627
-10.75	0.
-10.65	0.
-10.549999999999999	0.
-10.45	0.0010384215991692627
-10.35	0.
-10.25	0.0010384215991692627
-10.149999999999999	0.
-10.049999999999999	0.
-9.95	0.
-9.85	0.
-9.75	0.
-9.649999999999999	0.
-9.549999999999999	0.0010384215991692627
-9.45	0.0010384215991692627
-9.35	0.
-9.25	0.
-9.149999999999999	0.0010384215991692627
-9.049999999999999	0.
-8.95	0.
-8.85	0.0010384215991692627
-8.75	0.
-8.649999999999999	0.0020768431983385254
-8.549999999999999	0.
-8.45	0.0010384215991692627
-8.35	0.
-8.25	0.0020768431983385254
-8.149999999999999	0.003115264797507788
-8.049999999999999	0.0010384215991692627
-7.95	0.
-7.8500000000000005	0.0010384215991692627
-7.750000000000001	0.0010384215991692627
-7.65	0.0010384215991692627
-7.55	0.
-7.45	0.
-7.3500000000000005	0.0010384215991692627
-7.25	0.0020768431983385254
-7.15	0.
-7.050000000000001	0.003115264797507788
-6.95	0.
-6.8500000000000005	0.
-6.75	0.0010384215991692627
-6.65	0.0020768431983385254
-6.55	0.
-6.45	0.
-6.3500000000000005	0.005192107995846314
-6.25	0.003115264797507788
-6.15	0.
-6.05	0.0010384215991692627
-5.95	0.0010384215991692627
-5.8500000000000005	0.0010384215991692627
-5.75	0.0010384215991692627
-5.65	0.0010384215991692627
-5.55	0.0010384215991692627
-5.45	0.004153686396677051
-5.3500000000000005	0.004153686396677051
-5.25	0.
-5.15	0.0010384215991692627
-5.05	0.
-4.95	0.0010384215991692627
-4.8500000000000005	0.003115264797507788
-4.75	0.0010384215991692627
-4.65	0.0010384215991692627
-4.55	0.003115264797507788
-4.45	0.003115264797507788
-4.3500000000000005	0.003115264797507788
-4.25	0.006230529595015576
-4.15	0.005192107995846314
-4.05	0.005192107995846314
-3.95	0.01557632398753894
-3.8500000000000005	0.004153686396677051
-3.75	0.004153686396677051
-3.6500000000000004	0.0020768431983385254
-3.55	0.004153686396677051
-3.45	0.004153686396677051
-3.3500000000000005	0.0020768431983385254
-3.250000000000001	0.004153686396677051
-3.1499999999999995	0.0020768431983385254
-3.05	0.0010384215991692627
-2.95	0.0010384215991692627
-2.8500000000000005	0.005192107995846314
-2.750000000000001	0.0020768431983385254
-2.6499999999999995	0.0020768431983385254
-2.55	0.004153686396677051
-2.45	0.006230529595015576
-2.3500000000000005	0.006230529595015576
-2.250000000000001	0.008307372793354102
-2.1499999999999995	0.01142263759086189
-2.05	0.009345794392523364
-1.95	0.014537902388369679
-1.8500000000000003	0.017653167185877467
-1.749999999999999	0.012461059190031152
-1.6499999999999992	0.01557632398753894
-1.5499999999999996	0.013499480789200415
-1.45	0.01557632398753894
-1.3500000000000003	0.017653167185877467
-1.249999999999999	0.020768431983385256
-1.1499999999999992	0.02699896157840083
-1.0499999999999996	0.0529595015576324
-0.95	0.07061266874350987
-0.8500000000000003	0.05399792315680166
-0.7499999999999989	0.060228452751817235
-0.6499999999999992	0.07580477673935618
-0.5499999999999996	0.07165109034267912
-0.45	0.11214953271028037
-0.35000000000000037	0.15991692627206647
-0.24999999999999895	0.22429906542056074
-0.1499999999999993	0.4475597092419522
-0.04999999999999964	1.
0.05	0.9750778816199377
0.14999999999999963	0.363447559709242
0.25000000000000105	0.14953271028037382
0.3500000000000007	0.10695742471443406
0.45000000000000034	0.04984423676012461
0.55	0.06230529595015576
0.6499999999999997	0.05711318795430945
0.7500000000000011	0.055036344755970926
0.8500000000000008	0.060228452751817235
0.9500000000000004	0.06438213914849429
1.05	0.07268951194184839
1.1499999999999997	0.08411214953271028
1.250000000000001	0.08099688473520249
1.3500000000000008	0.09345794392523364
1.4500000000000004	0.12357217030114226
1.55	0.1640706126687435
1.6499999999999997	0.23468328141225336
1.750000000000001	0.34371754932502596
1.8500000000000008	0.5212876427829699
1.9500000000000004	0.557632398753894
2.05	0.6209761163032191
2.1499999999999995	0.4537902388369678
2.250000000000001	0.2949117341640706
2.3500000000000005	0.1921079958463136
2.45	0.122533748701973
2.55	0.09138110072689512
2.6499999999999995	0.08411214953271028
2.750000000000001	0.05399792315680166
2.8500000000000005	0.040498442367601244
2.95	0.028037383177570093
3.05	0.024922118380062305
3.1499999999999995	0.018691588785046728
3.250000000000001	0.020768431983385256
3.3500000000000005	0.013499480789200415
3.45	0.01557632398753894
3.55	0.01557632398753894
3.6499999999999995	0.016614745586708203
3.750000000000001	0.01557632398753894
3.8500000000000005	0.008307372793354102
3.95	0.013499480789200415
4.05	0.01973001038421599
4.1499999999999995	0.012461059190031152
4.250000000000001	0.010384215991692628
4.3500000000000005	0.010384215991692628
4.45	0.010384215991692628
4.55	0.007268951194184839
4.6499999999999995	0.013499480789200415
4.750000000000001	0.013499480789200415
4.849999999999999	0.008307372793354102
4.95	0.010384215991692628
5.050000000000002	0.010384215991692628
5.1499999999999995	0.007268951194184839
5.250000000000001	0.006230529595015576
5.349999999999999	0.01142263759086189
5.45	0.003115264797507788
5.550000000000002	0.006230529595015576
5.6499999999999995	0.005192107995846314
5.750000000000001	0.005192107995846314
5.849999999999999	0.010384215991692628
5.95	0.007268951194184839
6.050000000000002	0.008307372793354102
6.1499999999999995	0.01557632398753894
6.250000000000001	0.004153686396677051
6.349999999999999	0.013499480789200415
6.45	0.006230529595015576
6.550000000000002	0.010384215991692628
6.6499999999999995	0.01557632398753894
6.750000000000001	0.010384215991692628
6.849999999999999	0.013499480789200415
6.95	0.010384215991692628
7.050000000000002	0.01557632398753894
7.1499999999999995	0.013499480789200415
7.250000000000001	0.032191069574247146
7.349999999999999	0.023883696780893044
7.45	0.029075804776739357
7.550000000000002	0.04569055036344756
7.6499999999999995	0.04257528556593977
7.750000000000001	0.0529595015576324
7.850000000000002	0.04776739356178609
7.95	0.04880581516095535
8.050000000000002	0.04984423676012461
8.15	0.04776739356178609
8.250000000000002	0.036344755970924195
8.350000000000003	0.0446521287642783
8.450000000000001	0.033229491173416406
8.550000000000002	0.030114226375908618
8.65	0.02699896157840083
8.750000000000002	0.020768431983385256
8.850000000000003	0.018691588785046728
8.950000000000001	0.01557632398753894
9.050000000000002	0.01142263759086189
9.15	0.01142263759086189
9.250000000000002	0.008307372793354102
9.350000000000003	0.005192107995846314
9.450000000000001	0.007268951194184839
9.550000000000002	0.003115264797507788
9.65	0.006230529595015576
9.750000000000002	0.009345794392523364
9.850000000000003	0.007268951194184839
9.950000000000001	0.004153686396677051
10.050000000000002	0.007268951194184839
10.15	0.003115264797507788
10.250000000000002	0.005192107995846314
10.350000000000003	0.005192107995846314
10.450000000000001	0.004153686396677051
10.550000000000002	0.0010384215991692627
10.65	0.
10.750000000000002	0.003115264797507788
10.850000000000003	0.004153686396677051
10.950000000000001	0.003115264797507788
11.050000000000002	0.003115264797507788
11.15	0.003115264797507788
11.250000000000002	0.004153686396677051
11.350000000000003	0.005192107995846314
11.450000000000001	0.0010384215991692627
11.550000000000002	0.0010384215991692627
11.65	0.003115264797507788
11.750000000000002	0.0010384215991692627
11.850000000000003	0.0020768431983385254
11.950000000000001	0.0020768431983385254
12.15	0

==> Htot_histogramData_model1_plot2.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.001669449081803005
-11.85	0.
-11.75	0.
-11.649999999999999	0.
-11.549999999999999	0.
-11.45	0.001669449081803005
-11.35	0.
-11.25	0.00333889816360601
-11.149999999999999	0.
-11.049999999999999	0.
-10.95	0.001669449081803005
-10.85	0.
-10.75	0.001669449081803005
-10.649999999999999	0.001669449081803005
-10.549999999999999	0.
-10.45	0.001669449081803005
-10.35	0.
-10.25	0.
-10.149999999999999	0.005008347245409015
-10.049999999999999	0.
-9.95	0.00333889816360601
-9.85	0.
-9.75	0.
-9.649999999999999	0.001669449081803005
-9.549999999999999	0.00333889816360601
-9.45	0.
-9.35	0.001669449081803005
-9.25	0.00333889816360601
-9.149999999999999	0.001669449081803005
-9.049999999999999	0.001669449081803005
-8.95	0.
-8.85	0.00333889816360601
-8.75	0.001669449081803005
-8.649999999999999	0.
-8.549999999999999	0.
-8.45	0.
-8.35	0.
-8.25	0.
-8.149999999999999	0.00333889816360601
-8.049999999999999	0.001669449081803005
-7.95	0.001669449081803005
-7.85	0.00333889816360601
-7.75	0.001669449081803005
-7.65	0.
-7.55	0.005008347245409015
-7.45	0.
-7.35	0.001669449081803005
-7.25	0.
-7.1499999999999995	0.
-7.05	0.001669449081803005
-6.95	0.
-6.85	0.001669449081803005
-6.75	0.
-6.6499999999999995	0.005008347245409015
-6.55	0.
-6.45	0.001669449081803005
-6.35	0.00667779632721202
-6.25	0.005008347245409015
-6.1499999999999995	0.
-6.05	0.00333889816360601
-5.95	0.
-5.85	0.00333889816360601
-5.75	0.00333889816360601
-5.6499999999999995	0.
-5.55	0.005008347245409015
-5.45	0.
-5.35	0.00333889816360601
-5.25	0.00333889816360601
-5.1499999999999995	0.00333889816360601
-5.05	0.001669449081803005
-4.95	0.005008347245409015
-4.85	0.00333889816360601
-4.75	0.
-4.6499999999999995	0.005008347245409015
-4.55	0.00667779632721202
-4.45	0.00333889816360601
-4.35	0.01001669449081803
-4.25	0.01001669449081803
-4.1499999999999995	0.01001669449081803
-4.05	0.01001669449081803
-3.95	0.005008347245409015
-3.8500000000000005	0.00667779632721202
-3.749999999999999	0.01001669449081803
-3.6499999999999995	0.01001669449081803
-3.55	0.00667779632721202
-3.45	0.011686143572621035
-3.3500000000000005	0.01335559265442404
-3.249999999999999	0.02337228714524207
-3.1499999999999995	0.01335559265442404
-3.05	0.011686143572621035
-2.95	0.00667779632721202
-2.8500000000000005	0.011686143572621035
-2.749999999999999	0.015025041736227046
-2.6499999999999995	0.01001669449081803
-2.55	0.01669449081803005
-2.45	0.01335559265442404
-2.3499999999999988	0.02003338898163606
-2.249999999999999	0.01669449081803005
-2.1499999999999995	0.021702838063439065
-2.05	0.038397328881469114
-1.95	0.028380634390651086
-1.8499999999999985	0.0333889816360601
-1.749999999999999	0.021702838063439065
-1.6499999999999992	0.05342237061769616
-1.5499999999999996	0.05342237061769616
-1.45	0.05342237061769616
-1.3499999999999985	0.0667779632721202
-1.249999999999999	0.07011686143572621
-1.1499999999999992	0.07178631051752922
-1.0499999999999996	0.10517529215358931
-0.95	0.1285475792988314
-0.8499999999999985	0.1352253756260434
-0.7499999999999989	0.15692821368948248
-0.6499999999999992	0.1636060100166945
-0.5499999999999996	0.21702838063439064
-0.45	0.22537562604340566
-0.3499999999999986	0.38397328881469117
-0.24999999999999895	0.5008347245409015
-0.1499999999999993	0.6527545909849749
-0.04999999999999964	1.
0.05	0.8464106844741235
0.1500000000000014	0.5609348914858097
0.25000000000000105	0.31886477462437396
0.3500000000000007	0.21035058430717862
0.45000000000000034	0.19198664440734559
0.55	0.1686143572621035
0.6500000000000015	0.13856427378964942
0.7500000000000011	0.1652754590984975
0.8500000000000008	0.16026711185308848
0.9500000000000004	0.1419031719532554
1.05	0.19198664440734559
1.1500000000000015	0.17696160267111852
1.250000000000001	0.2387312186978297
1.3500000000000008	0.22537562604340566
1.4500000000000004	0.2671118530884808
1.55	0.3071786310517529
1.6500000000000015	0.38564273789649417
1.750000000000001	0.4724540901502504
1.8500000000000008	0.5709515859766278
1.9500000000000004	0.5876460767946577
2.05	0.5826377295492488
2.1500000000000012	0.44574290484140233
2.250000000000001	0.3606010016694491
2.3500000000000005	0.2904841402337229
2.45	0.2036727879799666
2.55	0.18196994991652754
2.6500000000000012	0.14691151919866444
2.750000000000001	0.12020033388981637
2.8500000000000005	0.11018363939899833
2.95	0.07011686143572621
3.05	0.07011686143572621
3.1500000000000012	0.07345575959933222
3.250000000000001	0.041736227045075125
3.3500000000000005	0.05676126878130217
3.45	0.05676126878130217
3.55	0.04674457429048414
3.6500000000000012	0.05008347245409015
3.750000000000001	0.05342237061769616
3.8500000000000005	0.05342237061769616
3.95	0.045075125208681135
4.05	0.038397328881469114
4.150000000000001	0.03672787979966611
4.249999999999999	0.0333889816360601
4.3500000000000005	0.03171953255425709
4.450000000000002	0.041736227045075125
4.55	0.02003338898163606
4.650000000000001	0.0333889816360601
4.749999999999999	0.038397328881469114
4.8500000000000005	0.02671118530884808
4.950000000000002	0.03005008347245409
5.05	0.02337228714524207
5.150000000000001	0.03672787979966611
5.249999999999999	0.02671118530884808
5.3500000000000005	0.018363939899833055
5.450000000000002	0.02337228714524207
5.55	0.018363939899833055
5.650000000000001	0.02337228714524207
5.749999999999999	0.0333889816360601
5.8500000000000005	0.028380634390651086
5.950000000000002	0.02337228714524207
6.05	0.01669449081803005
6.150000000000001	0.02671118530884808
6.249999999999999	0.04006677796327212
6.3500000000000005	0.018363939899833055
6.450000000000002	0.028380634390651086
6.55	0.0333889816360601
6.650000000000001	0.025041736227045076
6.749999999999999	0.038397328881469114
6.8500000000000005	0.035058430717863104
6.950000000000002	0.035058430717863104
7.05	0.04006677796327212
7.150000000000001	0.05008347245409015
7.250000000000003	0.045075125208681135
7.3500000000000005	0.04006677796327212
7.450000000000002	0.05008347245409015
7.55	0.05843071786310518
7.650000000000001	0.06010016694490818
7.750000000000003	0.04006677796327212
7.8500000000000005	0.06010016694490818
7.950000000000002	0.045075125208681135
8.05	0.04674457429048414
8.150000000000002	0.04340567612687813
8.250000000000004	0.05509181969949917
8.350000000000001	0.028380634390651086
8.450000000000003	0.02671118530884808
8.55	0.03005008347245409
8.650000000000002	0.038397328881469114
8.750000000000004	0.045075125208681135
8.850000000000001	0.02337228714524207
8.950000000000003	0.03005008347245409
9.05	0.01335559265442404
9.150000000000002	0.01669449081803005
9.250000000000004	0.01335559265442404
9.350000000000001	0.011686143572621035
9.450000000000003	0.03171953255425709
9.55	0.01335559265442404
9.650000000000002	0.018363939899833055
9.750000000000004	0.01335559265442404
9.850000000000001	0.008347245409015025
9.950000000000003	0.018363939899833055
10.05	0.01669449081803005
10.150000000000002	0.008347245409015025
10.250000000000004	0.011686143572621035
10.350000000000001	0.011686143572621035
10.450000000000003	0.01001669449081803
10.55	0.01335559265442404
10.650000000000002	0.00667779632721202
10.750000000000004	0.005008347245409015
10.850000000000001	0.008347245409015025
10.950000000000003	0.00667779632721202
11.05	0.005008347245409015
11.150000000000002	0.01335559265442404
11.250000000000004	0.00667779632721202
11.350000000000001	0.005008347245409015
11.450000000000003	0.00667779632721202
11.55	0.00667779632721202
11.650000000000002	0.008347245409015025
11.750000000000004	0.00333889816360601
11.850000000000001	0.00667779632721202
11.950000000000003	0.011686143572621035
12.15	0

==> Htot_histogramData_model1_plot3.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.004
-11.85	0.
-11.75	0.008
-11.649999999999999	0.004
-11.549999999999999	0.004
-11.45	0.
-11.35	0.
-11.25	0.
-11.149999999999999	0.008
-11.049999999999999	0.
-10.95	0.004
-10.85	0.004
-10.75	0.008
-10.649999999999999	0.012
-10.549999999999999	0.004
-10.45	0.012
-10.35	0.004
-10.25	0.004
-10.149999999999999	0.004
-10.049999999999999	0.004
-9.95	0.004
-9.85	0.004
-9.75	0.004
-9.649999999999999	0.004
-9.549999999999999	0.008
-9.45	0.
-9.35	0.008
-9.25	0.008
-9.149999999999999	0.016
-9.049999999999999	0.012
-8.95	0.008
-8.85	0.008
-8.75	0.
-8.649999999999999	0.016
-8.549999999999999	0.008
-8.45	0.004
-8.35	0.
-8.25	0.004
-8.149999999999999	0.004
-8.049999999999999	0.012
-7.95	0.004
-7.85	0.012
-7.75	0.012
-7.65	0.008
-7.55	0.012
-7.45	0.
-7.35	0.012
-7.25	0.012
-7.1499999999999995	0.004
-7.05	0.004
-6.95	0.
-6.85	0.
-6.75	0.008
-6.6499999999999995	0.004
-6.55	0.008
-6.45	0.012
-6.35	0.012
-6.25	0.004
-6.1499999999999995	0.016
-6.05	0.012
-5.95	0.024
-5.85	0.016
-5.75	0.012
-5.6499999999999995	0.032
-5.55	0.004
-5.45	0.016
-5.35	0.02
-5.25	0.032
-5.1499999999999995	0.016
-5.05	0.02
-4.95	0.02
-4.85	0.028
-4.75	0.02
-4.6499999999999995	0.036
-4.55	0.016
-4.45	0.016
-4.35	0.02
-4.25	0.052
-4.1499999999999995	0.02
-4.05	0.048
-3.95	0.056
-3.8500000000000005	0.036
-3.749999999999999	0.064
-3.6499999999999995	0.044
-3.55	0.044
-3.45	0.036
-3.3500000000000005	0.068
-3.249999999999999	0.064
-3.1499999999999995	0.06
-3.05	0.076
-2.95	0.072
-2.8500000000000005	0.072
-2.749999999999999	0.084
-2.6499999999999995	0.096
-2.55	0.06
-2.45	0.048
-2.3499999999999988	0.088
-2.249999999999999	0.084
-2.1499999999999995	0.1
-2.05	0.092
-1.95	0.136
-1.8499999999999985	0.132
-1.749999999999999	0.208
-1.6499999999999992	0.16
-1.5499999999999996	0.26
-1.45	0.272
-1.3499999999999985	0.268
-1.249999999999999	0.264
-1.1499999999999992	0.292
-1.0499999999999996	0.348
-0.95	0.468
-0.8499999999999985	0.556
-0.7499999999999989	0.516
-0.6499999999999992	0.62
-0.5499999999999996	0.66
-0.45	0.792
-0.3499999999999986	0.932
-0.24999999999999895	0.98
-0.1499999999999993	1.
-0.04999999999999964	0.9
0.05	0.972
0.1500000000000014	0.856
0.25000000000000105	0.824
0.3500000000000007	0.756
0.45000000000000034	0.688
0.55	0.604
0.6500000000000015	0.636
0.7500000000000011	0.572
0.8500000000000008	0.5
0.9500000000000004	0.484
1.05	0.54
1.1500000000000015	0.564
1.250000000000001	0.576
1.3500000000000008	0.528
1.4500000000000004	0.548
1.55	0.564
1.6500000000000015	0.52
1.750000000000001	0.584
1.8500000000000008	0.56
1.9500000000000004	0.6
2.05	0.504
2.1500000000000012	0.54
2.250000000000001	0.46
2.3500000000000005	0.488
2.45	0.452
2.55	0.408
2.6500000000000012	0.388
2.750000000000001	0.324
2.8500000000000005	0.324
2.95	0.344
3.05	0.26
3.1500000000000012	0.324
3.250000000000001	0.208
3.3500000000000005	0.284
3.45	0.208
3.55	0.184
3.6500000000000012	0.22
3.750000000000001	0.184
3.8500000000000005	0.18
3.95	0.164
4.05	0.16
4.150000000000001	0.152
4.249999999999999	0.164
4.3500000000000005	0.2
4.450000000000002	0.152
4.55	0.124
4.650000000000001	0.124
4.749999999999999	0.092
4.8500000000000005	0.108
4.950000000000002	0.088
5.05	0.104
5.150000000000001	0.092
5.249999999999999	0.1
5.3500000000000005	0.112
5.450000000000002	0.104
5.55	0.096
5.650000000000001	0.104
5.749999999999999	0.088
5.8500000000000005	0.088
5.950000000000002	0.1
6.05	0.068
6.150000000000001	0.092
6.249999999999999	0.08
6.3500000000000005	0.092
6.450000000000002	0.072
6.55	0.084
6.650000000000001	0.104
6.749999999999999	0.08
6.8500000000000005	0.076
6.950000000000002	0.064
7.05	0.064
7.150000000000001	0.068
7.250000000000003	0.04
7.3500000000000005	0.056
7.450000000000002	0.108
7.55	0.06
7.650000000000001	0.048
7.750000000000003	0.06
7.8500000000000005	0.068
7.950000000000002	0.088
8.05	0.072
8.150000000000002	0.056
8.250000000000004	0.072
8.350000000000001	0.052
8.450000000000003	0.068
8.55	0.068
8.650000000000002	0.068
8.750000000000004	0.064
8.850000000000001	0.028
8.950000000000003	0.076
9.05	0.052
9.150000000000002	0.056
9.250000000000004	0.04
9.350000000000001	0.06
9.450000000000003	0.084
9.55	0.052
9.650000000000002	0.04
9.750000000000004	0.04
9.850000000000001	0.084
9.950000000000003	0.044
10.05	0.02
10.150000000000002	0.044
10.250000000000004	0.04
10.350000000000001	0.04
10.450000000000003	0.044
10.55	0.032
10.650000000000002	0.04
10.750000000000004	0.048
10.850000000000001	0.008
10.950000000000003	0.032
11.05	0.04
11.150000000000002	0.008
11.250000000000004	0.028
11.350000000000001	0.048
11.450000000000003	0.064
11.55	0.028
11.650000000000002	0.016
11.750000000000004	0.036
11.850000000000001	0.04
11.950000000000003	0.04
12.15	0

==> Htot_histogramData_model1_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.024793388429752067
-11.85	0.01652892561983471
-11.75	0.04132231404958678
-11.649999999999999	0.05785123966942149
-11.549999999999999	0.049586776859504134
-11.45	0.01652892561983471
-11.35	0.01652892561983471
-11.25	0.024793388429752067
-11.149999999999999	0.05785123966942149
-11.049999999999999	0.049586776859504134
-10.95	0.05785123966942149
-10.85	0.01652892561983471
-10.75	0.08264462809917356
-10.649999999999999	0.03305785123966942
-10.549999999999999	0.01652892561983471
-10.45	0.06611570247933884
-10.35	0.03305785123966942
-10.25	0.049586776859504134
-10.149999999999999	0.03305785123966942
-10.049999999999999	0.0743801652892562
-9.95	0.024793388429752067
-9.85	0.09917355371900827
-9.75	0.0743801652892562
-9.649999999999999	0.03305785123966942
-9.549999999999999	0.049586776859504134
-9.45	0.06611570247933884
-9.35	0.05785123966942149
-9.25	0.049586776859504134
-9.149999999999999	0.10743801652892562
-9.049999999999999	0.04132231404958678
-8.95	0.05785123966942149
-8.85	0.06611570247933884
-8.75	0.06611570247933884
-8.649999999999999	0.06611570247933884
-8.549999999999999	0.04132231404958678
-8.45	0.06611570247933884
-8.35	0.049586776859504134
-8.25	0.01652892561983471
-8.149999999999999	0.0743801652892562
-8.049999999999999	0.06611570247933884
-7.95	0.03305785123966942
-7.85	0.06611570247933884
-7.75	0.08264462809917356
-7.65	0.05785123966942149
-7.55	0.06611570247933884
-7.45	0.03305785123966942
-7.35	0.12396694214876033
-7.25	0.10743801652892562
-7.1499999999999995	0.11570247933884298
-7.05	0.0743801652892562
-6.95	0.09090909090909091
-6.85	0.06611570247933884
-6.75	0.03305785123966942
-6.6499999999999995	0.0743801652892562
-6.55	0.10743801652892562
-6.45	0.0743801652892562
-6.35	0.05785123966942149
-6.25	0.05785123966942149
-6.1499999999999995	0.12396694214876033
-6.05	0.09090909090909091
-5.95	0.10743801652892562
-5.85	0.06611570247933884
-5.75	0.08264462809917356
-5.6499999999999995	0.10743801652892562
-5.55	0.17355371900826447
-5.45	0.1652892561983471
-5.35	0.1322314049586777
-5.25	0.12396694214876033
-5.1499999999999995	0.11570247933884298
-5.05	0.1487603305785124
-4.95	0.15702479338842976
-4.85	0.12396694214876033
-4.75	0.14049586776859505
-4.6499999999999995	0.2396694214876033
-4.55	0.12396694214876033
-4.45	0.15702479338842976
-4.35	0.256198347107438
-4.25	0.17355371900826447
-4.1499999999999995	0.1487603305785124
-4.05	0.23140495867768596
-3.95	0.2231404958677686
-3.8500000000000005	0.18181818181818182
-3.749999999999999	0.24793388429752067
-3.6499999999999995	0.2727272727272727
-3.55	0.23140495867768596
-3.45	0.2809917355371901
-3.3500000000000005	0.2892561983471074
-3.249999999999999	0.34710743801652894
-3.1499999999999995	0.30578512396694213
-3.05	0.2644628099173554
-2.95	0.39669421487603307
-2.8500000000000005	0.2975206611570248
-2.749999999999999	0.34710743801652894
-2.6499999999999995	0.2809917355371901
-2.55	0.4049586776859504
-2.45	0.4214876033057851
-2.3499999999999988	0.38016528925619836
-2.249999999999999	0.4380165289256198
-2.1499999999999995	0.5867768595041323
-2.05	0.5702479338842975
-1.95	0.4793388429752066
-1.8499999999999985	0.6115702479338843
-1.749999999999999	0.4793388429752066
-1.6499999999999992	0.6694214876033058
-1.5499999999999996	0.6611570247933884
-1.45	0.6528925619834711
-1.3499999999999985	0.5702479338842975
-1.249999999999999	0.768595041322314
-1.1499999999999992	0.7768595041322314
-1.0499999999999996	0.9917355371900827
-0.95	0.71900826446281
-0.8499999999999985	0.9090909090909091
-0.7499999999999989	0.8429752066115702
-0.6499999999999992	0.9090909090909091
-0.5499999999999996	0.8512396694214877
-0.45	0.9917355371900827
-0.3499999999999986	1.
-0.24999999999999895	0.9008264462809917
-0.1499999999999993	0.9917355371900827
-0.04999999999999964	0.7768595041322314
0.05	0.9421487603305785
0.1500000000000014	1.
0.25000000000000105	0.8016528925619835
0.3500000000000007	0.768595041322314
0.45000000000000034	0.8181818181818182
0.55	0.8347107438016529
0.6500000000000015	0.7933884297520661
0.7500000000000011	0.8016528925619835
0.8500000000000008	0.8181818181818182
0.9500000000000004	0.8429752066115702
1.05	0.6694214876033058
1.1500000000000015	0.6446280991735537
1.250000000000001	0.8099173553719008
1.3500000000000008	0.7107438016528925
1.4500000000000004	0.5950413223140496
1.55	0.5867768595041323
1.6500000000000015	0.5537190082644629
1.750000000000001	0.6363636363636364
1.8500000000000008	0.743801652892562
1.9500000000000004	0.6198347107438017
2.05	0.5454545454545454
2.1500000000000012	0.5454545454545454
2.250000000000001	0.5619834710743802
2.3500000000000005	0.4380165289256198
2.45	0.5619834710743802
2.55	0.5537190082644629
2.6500000000000012	0.5619834710743802
2.750000000000001	0.49586776859504134
2.8500000000000005	0.5041322314049587
2.95	0.5371900826446281
3.05	0.5041322314049587
3.1500000000000012	0.4297520661157025
3.250000000000001	0.4462809917355372
3.3500000000000005	0.36363636363636365
3.45	0.3884297520661157
3.55	0.4380165289256198
3.6500000000000012	0.23140495867768596
3.750000000000001	0.2892561983471074
3.8500000000000005	0.33884297520661155
3.95	0.3140495867768595
4.05	0.3140495867768595
4.150000000000001	0.2975206611570248
4.249999999999999	0.2809917355371901
4.3500000000000005	0.2644628099173554
4.450000000000002	0.32231404958677684
4.55	0.23140495867768596
4.650000000000001	0.4049586776859504
4.749999999999999	0.2727272727272727
4.8500000000000005	0.2892561983471074
4.950000000000002	0.23140495867768596
5.05	0.21487603305785125
5.150000000000001	0.2809917355371901
5.249999999999999	0.2396694214876033
5.3500000000000005	0.2066115702479339
5.450000000000002	0.24793388429752067
5.55	0.17355371900826447
5.650000000000001	0.256198347107438
5.749999999999999	0.19008264462809918
5.8500000000000005	0.2975206611570248
5.950000000000002	0.2231404958677686
6.05	0.1652892561983471
6.150000000000001	0.1322314049586777
6.249999999999999	0.3140495867768595
6.3500000000000005	0.18181818181818182
6.450000000000002	0.2066115702479339
6.55	0.15702479338842976
6.650000000000001	0.1652892561983471
6.749999999999999	0.17355371900826447
6.8500000000000005	0.19008264462809918
6.950000000000002	0.17355371900826447
7.05	0.14049586776859505
7.150000000000001	0.14049586776859505
7.250000000000003	0.14049586776859505
7.3500000000000005	0.14049586776859505
7.450000000000002	0.23140495867768596
7.55	0.12396694214876033
7.650000000000001	0.18181818181818182
7.750000000000003	0.14049586776859505
7.8500000000000005	0.09917355371900827
7.950000000000002	0.12396694214876033
8.05	0.12396694214876033
8.150000000000002	0.19008264462809918
8.250000000000004	0.12396694214876033
8.350000000000001	0.1652892561983471
8.450000000000003	0.2066115702479339
8.55	0.12396694214876033
8.650000000000002	0.09090909090909091
8.750000000000004	0.1322314049586777
8.850000000000001	0.10743801652892562
8.950000000000003	0.17355371900826447
9.05	0.09917355371900827
9.150000000000002	0.1487603305785124
9.250000000000004	0.1322314049586777
9.350000000000001	0.1322314049586777
9.450000000000003	0.14049586776859505
9.55	0.09090909090909091
9.650000000000002	0.17355371900826447
9.750000000000004	0.09090909090909091
9.850000000000001	0.14049586776859505
9.950000000000003	0.09090909090909091
10.05	0.12396694214876033
10.150000000000002	0.08264462809917356
10.250000000000004	0.10743801652892562
10.350000000000001	0.12396694214876033
10.450000000000003	0.0743801652892562
10.55	0.09090909090909091
10.650000000000002	0.1322314049586777
10.750000000000004	0.06611570247933884
10.850000000000001	0.09090909090909091
10.950000000000003	0.09917355371900827
11.05	0.06611570247933884
11.150000000000002	0.09090909090909091
11.250000000000004	0.09090909090909091
11.350000000000001	0.09917355371900827
11.450000000000003	0.05785123966942149
11.55	0.03305785123966942
11.650000000000002	0.09090909090909091
11.750000000000004	0.09090909090909091
11.850000000000001	0.05785123966942149
11.950000000000003	0.10743801652892562
12.15	0

==> Htot_histogramData_model1wrtSym_plot1.dat <==
binData	heightData
-11.95	0
-11.85	0.0010319917440660474
-11.75	0.
-11.65	0.
-11.549999999999999	0.
-11.45	0.
-11.35	0.
-11.25	0.
-11.15	0.
-11.049999999999999	0.
-10.95	0.
-10.85	0.0010319917440660474
-10.75	0.0010319917440660474
-10.649999999999999	0.0010319917440660474
-10.549999999999999	0.
-10.45	0.
-10.35	0.
-10.25	0.0010319917440660474
-10.149999999999999	0.
-10.049999999999999	0.
-9.95	0.
-9.85	0.
-9.75	0.
-9.649999999999999	0.0010319917440660474
-9.549999999999999	0.
-9.45	0.
-9.35	0.
-9.25	0.0010319917440660474
-9.149999999999999	0.0010319917440660474
-9.049999999999999	0.
-8.95	0.
-8.85	0.0010319917440660474
-8.75	0.
-8.649999999999999	0.
-8.549999999999999	0.
-8.45	0.
-8.35	0.0010319917440660474
-8.25	0.
-8.149999999999999	0.0020639834881320948
-8.049999999999999	0.0010319917440660474
-7.95	0.
-7.8500000000000005	0.
-7.75	0.0010319917440660474
-7.65	0.
-7.550000000000001	0.0010319917440660474
-7.45	0.
-7.3500000000000005	0.0010319917440660474
-7.25	0.
-7.15	0.
-7.05	0.
-6.95	0.0020639834881320948
-6.8500000000000005	0.
-6.75	0.0010319917440660474
-6.65	0.
-6.55	0.
-6.45	0.
-6.3500000000000005	0.0010319917440660474
-6.25	0.
-6.15	0.0020639834881320948
-6.05	0.
-5.95	0.0010319917440660474
-5.8500000000000005	0.0010319917440660474
-5.75	0.
-5.65	0.
-5.55	0.
-5.45	0.0010319917440660474
-5.3500000000000005	0.0020639834881320948
-5.25	0.
-5.15	0.0020639834881320948
-5.05	0.
-4.95	0.0010319917440660474
-4.8500000000000005	0.0010319917440660474
-4.75	0.
-4.65	0.
-4.55	0.0020639834881320948
-4.45	0.0010319917440660474
-4.3500000000000005	0.0020639834881320948
-4.25	0.0041279669762641896
-4.15	0.008255933952528379
-4.05	0.008255933952528379
-3.95	0.008255933952528379
-3.8500000000000005	0.006191950464396285
-3.750000000000001	0.0010319917440660474
-3.6499999999999995	0.0020639834881320948
-3.55	0.0020639834881320948
-3.45	0.0010319917440660474
-3.3500000000000005	0.0030959752321981426
-3.250000000000001	0.0020639834881320948
-3.1499999999999995	0.0010319917440660474
-3.05	0.0010319917440660474
-2.95	0.0030959752321981426
-2.8500000000000005	0.007223942208462332
-2.750000000000001	0.0020639834881320948
-2.6499999999999995	0.007223942208462332
-2.55	0.0041279669762641896
-2.45	0.0020639834881320948
-2.3500000000000005	0.0041279669762641896
-2.249999999999999	0.009287925696594427
-2.1499999999999995	0.016511867905056758
-2.05	0.01238390092879257
-1.95	0.011351909184726523
-1.8500000000000003	0.011351909184726523
-1.749999999999999	0.011351909184726523
-1.6499999999999992	0.006191950464396285
-1.5499999999999996	0.016511867905056758
-1.45	0.016511867905056758
-1.3500000000000003	0.01238390092879257
-1.249999999999999	0.02063983488132095
-1.1499999999999992	0.0412796697626419
-1.0499999999999996	0.05263157894736842
-0.95	0.0392156862745098
-0.8500000000000003	0.054695562435500514
-0.7499999999999989	0.054695562435500514
-0.6499999999999992	0.0629514963880289
-0.5499999999999996	0.06707946336429309
-0.45	0.09907120743034056
-0.35000000000000037	0.14138286893704852
-0.24999999999999895	0.24148606811145512
-0.1499999999999993	0.49122807017543857
-0.04999999999999964	1.
0.05	0.9814241486068112
0.14999999999999963	0.32507739938080493
0.25000000000000105	0.15170278637770898
0.3500000000000007	0.08668730650154799
0.45000000000000034	0.07533539731682147
0.55	0.06707946336429309
0.6499999999999997	0.05779153766769866
0.7500000000000011	0.06398348813209494
0.8500000000000008	0.05779153766769866
0.9500000000000004	0.0608875128998968
1.05	0.058823529411764705
1.1499999999999997	0.053663570691434466
1.250000000000001	0.09287925696594428
1.3500000000000008	0.10526315789473684
1.4500000000000004	0.12796697626418987
1.55	0.17647058823529413
1.6499999999999997	0.2549019607843137
1.750000000000001	0.3632610939112487
1.8500000000000008	0.4169246646026832
1.9500000000000004	0.5706914344685242
2.05	0.6171310629514963
2.1499999999999995	0.45717234262125905
2.250000000000001	0.2982456140350877
2.3500000000000005	0.18988648090815274
2.45	0.13725490196078433
2.55	0.09184726522187822
2.6499999999999995	0.058823529411764705
2.750000000000001	0.043343653250773995
2.8500000000000005	0.054695562435500514
2.95	0.03508771929824561
3.05	0.0412796697626419
3.1499999999999995	0.03508771929824561
3.250000000000001	0.02476780185758514
3.3500000000000005	0.015479876160990712
3.45	0.016511867905056758
3.55	0.007223942208462332
3.6499999999999995	0.015479876160990712
3.750000000000001	0.01238390092879257
3.8500000000000005	0.014447884416924664
3.95	0.013415892672858616
4.05	0.01238390092879257
4.1499999999999995	0.01238390092879257
4.250000000000001	0.008255933952528379
4.349999999999999	0.009287925696594427
4.45	0.011351909184726523
4.550000000000002	0.013415892672858616
4.6499999999999995	0.013415892672858616
4.750000000000001	0.010319917440660475
4.849999999999999	0.0030959752321981426
4.95	0.009287925696594427
5.050000000000002	0.0041279669762641896
5.1499999999999995	0.0030959752321981426
5.250000000000001	0.007223942208462332
5.349999999999999	0.01238390092879257
5.45	0.008255933952528379
5.550000000000002	0.007223942208462332
5.6499999999999995	0.011351909184726523
5.750000000000001	0.010319917440660475
5.849999999999999	0.007223942208462332
5.95	0.010319917440660475
6.050000000000002	0.008255933952528379
6.1499999999999995	0.01238390092879257
6.250000000000001	0.008255933952528379
6.349999999999999	0.007223942208462332
6.45	0.013415892672858616
6.550000000000002	0.007223942208462332
6.6499999999999995	0.009287925696594427
6.750000000000001	0.016511867905056758
6.849999999999999	0.017543859649122806
6.95	0.013415892672858616
7.050000000000002	0.016511867905056758
7.1499999999999995	0.0196078431372549
7.250000000000001	0.023735810113519093
7.350000000000002	0.02476780185758514
7.45	0.03508771929824561
7.550000000000002	0.03715170278637771
7.6499999999999995	0.030959752321981424
7.750000000000001	0.04437564499484004
7.850000000000002	0.0412796697626419
7.95	0.04437564499484004
8.050000000000002	0.058823529411764705
8.15	0.043343653250773995
8.250000000000002	0.038183694530443756
8.350000000000003	0.038183694530443756
8.450000000000001	0.038183694530443756
8.550000000000002	0.03199174406604747
8.65	0.026831785345717233
8.750000000000002	0.02476780185758514
8.850000000000003	0.014447884416924664
8.950000000000001	0.013415892672858616
9.050000000000002	0.010319917440660475
9.15	0.009287925696594427
9.250000000000002	0.005159958720330237
9.350000000000003	0.010319917440660475
9.450000000000001	0.006191950464396285
9.550000000000002	0.0030959752321981426
9.65	0.005159958720330237
9.750000000000002	0.007223942208462332
9.850000000000003	0.0030959752321981426
9.950000000000001	0.008255933952528379
10.050000000000002	0.0041279669762641896
10.15	0.0020639834881320948
10.250000000000002	0.008255933952528379
10.350000000000003	0.005159958720330237
10.450000000000001	0.0010319917440660474
10.550000000000002	0.0030959752321981426
10.65	0.0041279669762641896
10.750000000000002	0.0020639834881320948
10.850000000000003	0.0041279669762641896
10.950000000000001	0.0030959752321981426
11.050000000000002	0.0020639834881320948
11.15	0.
11.250000000000002	0.
11.350000000000003	0.
11.450000000000001	0.0020639834881320948
11.550000000000002	0.
11.65	0.0020639834881320948
11.750000000000002	0.0020639834881320948
11.850000000000003	0.0041279669762641896
11.950000000000001	0.0030959752321981426
12.15	0

==> Htot_histogramData_model1wrtSym_plot2.dat <==
binData	heightData
-11.45	0
-11.35	0.0017857142857142857
-11.25	0.
-11.15	0.0017857142857142857
-11.049999999999999	0.
-10.95	0.
-10.85	0.
-10.75	0.
-10.65	0.0017857142857142857
-10.549999999999999	0.
-10.45	0.
-10.35	0.
-10.25	0.0017857142857142857
-10.149999999999999	0.0035714285714285713
-10.049999999999999	0.0035714285714285713
-9.95	0.
-9.85	0.
-9.75	0.
-9.649999999999999	0.
-9.549999999999999	0.0017857142857142857
-9.45	0.
-9.35	0.0017857142857142857
-9.25	0.
-9.149999999999999	0.0035714285714285713
-9.049999999999999	0.
-8.95	0.
-8.85	0.
-8.75	0.0017857142857142857
-8.649999999999999	0.0017857142857142857
-8.549999999999999	0.0035714285714285713
-8.45	0.
-8.35	0.
-8.25	0.
-8.149999999999999	0.0035714285714285713
-8.049999999999999	0.
-7.95	0.
-7.8500000000000005	0.
-7.750000000000001	0.005357142857142857
-7.65	0.0035714285714285713
-7.55	0.
-7.45	0.0017857142857142857
-7.3500000000000005	0.0017857142857142857
-7.25	0.0017857142857142857
-7.15	0.0017857142857142857
-7.050000000000001	0.0017857142857142857
-6.95	0.0017857142857142857
-6.8500000000000005	0.0017857142857142857
-6.75	0.
-6.65	0.
-6.55	0.0017857142857142857
-6.45	0.0017857142857142857
-6.3500000000000005	0.0035714285714285713
-6.25	0.0017857142857142857
-6.15	0.
-6.05	0.0017857142857142857
-5.95	0.
-5.8500000000000005	0.0035714285714285713
-5.75	0.0035714285714285713
-5.65	0.0017857142857142857
-5.55	0.0035714285714285713
-5.45	0.0035714285714285713
-5.3500000000000005	0.0017857142857142857
-5.25	0.0017857142857142857
-5.15	0.0017857142857142857
-5.05	0.0017857142857142857
-4.95	0.0035714285714285713
-4.8500000000000005	0.005357142857142857
-4.75	0.007142857142857143
-4.65	0.005357142857142857
-4.55	0.005357142857142857
-4.45	0.0035714285714285713
-4.3500000000000005	0.0035714285714285713
-4.25	0.007142857142857143
-4.15	0.005357142857142857
-4.05	0.010714285714285714
-3.95	0.010714285714285714
-3.8500000000000005	0.0017857142857142857
-3.75	0.008928571428571428
-3.6500000000000004	0.007142857142857143
-3.55	0.01607142857142857
-3.45	0.008928571428571428
-3.3500000000000005	0.030357142857142857
-3.250000000000001	0.007142857142857143
-3.1499999999999995	0.007142857142857143
-3.05	0.014285714285714285
-2.95	0.010714285714285714
-2.8500000000000005	0.008928571428571428
-2.750000000000001	0.0125
-2.6499999999999995	0.02142857142857143
-2.55	0.008928571428571428
-2.45	0.014285714285714285
-2.3500000000000005	0.025
-2.250000000000001	0.025
-2.1499999999999995	0.025
-2.05	0.0375
-1.95	0.017857142857142856
-1.8500000000000003	0.0375
-1.749999999999999	0.0375
-1.6499999999999992	0.039285714285714285
-1.5499999999999996	0.06428571428571428
-1.45	0.06428571428571428
-1.3500000000000003	0.075
-1.249999999999999	0.04285714285714286
-1.1499999999999992	0.0625
-1.0499999999999996	0.10892857142857143
-0.95	0.14107142857142857
-0.8500000000000003	0.18928571428571428
-0.7499999999999989	0.17857142857142858
-0.6499999999999992	0.19107142857142856
-0.5499999999999996	0.23214285714285715
-0.45	0.28035714285714286
-0.35000000000000037	0.4089285714285714
-0.24999999999999895	0.4732142857142857
-0.1499999999999993	0.7803571428571429
-0.04999999999999964	1.
0.05	0.8982142857142857
0.14999999999999963	0.55
0.25000000000000105	0.325
0.3500000000000007	0.31607142857142856
0.45000000000000034	0.26607142857142857
0.55	0.2017857142857143
0.6499999999999997	0.19107142857142856
0.7500000000000011	0.18214285714285713
0.8500000000000008	0.17142857142857143
0.9500000000000004	0.15714285714285714
1.05	0.2
1.1499999999999997	0.19642857142857142
1.250000000000001	0.20535714285714285
1.3500000000000008	0.22142857142857142
1.4500000000000004	0.3053571428571429
1.55	0.3125
1.6499999999999997	0.45
1.750000000000001	0.4517857142857143
1.8500000000000008	0.55
1.9500000000000004	0.6160714285714286
2.05	0.6053571428571428
2.1499999999999995	0.4660714285714286
2.250000000000001	0.3732142857142857
2.3500000000000005	0.29464285714285715
2.45	0.2125
2.55	0.16428571428571428
2.6499999999999995	0.12678571428571428
2.750000000000001	0.1375
2.8500000000000005	0.11607142857142858
2.95	0.14642857142857144
3.05	0.06964285714285715
3.1499999999999995	0.07142857142857142
3.250000000000001	0.06785714285714285
3.3500000000000005	0.07142857142857142
3.45	0.05357142857142857
3.55	0.0375
3.6499999999999995	0.05892857142857143
3.750000000000001	0.05714285714285714
3.8500000000000005	0.06785714285714285
3.95	0.04285714285714286
4.05	0.060714285714285714
4.1499999999999995	0.039285714285714285
4.250000000000001	0.0375
4.3500000000000005	0.04107142857142857
4.45	0.044642857142857144
4.55	0.0375
4.6499999999999995	0.03214285714285714
4.750000000000001	0.03571428571428571
4.849999999999999	0.030357142857142857
4.95	0.02857142857142857
5.050000000000002	0.0375
5.1499999999999995	0.030357142857142857
5.250000000000001	0.02857142857142857
5.349999999999999	0.014285714285714285
5.45	0.02857142857142857
5.550000000000002	0.008928571428571428
5.6499999999999995	0.026785714285714284
5.750000000000001	0.026785714285714284
5.849999999999999	0.02857142857142857
5.95	0.02142857142857143
6.050000000000002	0.03214285714285714
6.1499999999999995	0.02857142857142857
6.250000000000001	0.0375
6.349999999999999	0.026785714285714284
6.45	0.039285714285714285
6.550000000000002	0.02857142857142857
6.6499999999999995	0.03571428571428571
6.750000000000001	0.04642857142857143
6.849999999999999	0.03214285714285714
6.95	0.030357142857142857
7.050000000000002	0.0375
7.1499999999999995	0.039285714285714285
7.250000000000001	0.023214285714285715
7.349999999999999	0.06607142857142857
7.45	0.04642857142857143
7.550000000000002	0.0625
7.6499999999999995	0.05
7.750000000000001	0.03214285714285714
7.850000000000002	0.05357142857142857
7.95	0.055357142857142855
8.050000000000002	0.044642857142857144
8.15	0.044642857142857144
8.250000000000002	0.03571428571428571
8.350000000000003	0.055357142857142855
8.450000000000001	0.048214285714285716
8.550000000000002	0.033928571428571426
8.65	0.03214285714285714
8.750000000000002	0.033928571428571426
8.850000000000003	0.030357142857142857
8.950000000000001	0.017857142857142856
9.050000000000002	0.03214285714285714
9.15	0.01607142857142857
9.250000000000002	0.019642857142857142
9.350000000000003	0.014285714285714285
9.450000000000001	0.01607142857142857
9.550000000000002	0.01607142857142857
9.65	0.010714285714285714
9.750000000000002	0.014285714285714285
9.850000000000003	0.010714285714285714
9.950000000000001	0.0125
10.050000000000002	0.01607142857142857
10.15	0.005357142857142857
10.250000000000002	0.01607142857142857
10.350000000000003	0.0125
10.450000000000001	0.005357142857142857
10.550000000000002	0.014285714285714285
10.65	0.008928571428571428
10.750000000000002	0.014285714285714285
10.850000000000003	0.007142857142857143
10.950000000000001	0.007142857142857143
11.050000000000002	0.007142857142857143
11.15	0.007142857142857143
11.250000000000002	0.007142857142857143
11.350000000000003	0.008928571428571428
11.450000000000001	0.014285714285714285
11.550000000000002	0.010714285714285714
11.65	0.0035714285714285713
11.750000000000002	0.005357142857142857
11.850000000000003	0.010714285714285714
11.950000000000001	0.008928571428571428
12.15	0

==> Htot_histogramData_model1wrtSym_plot3.dat <==
binData	heightData
-11.95	0
-11.85	0.007905138339920948
-11.75	0.007905138339920948
-11.65	0.
-11.549999999999999	0.
-11.45	0.003952569169960474
-11.35	0.
-11.25	0.003952569169960474
-11.15	0.003952569169960474
-11.049999999999999	0.003952569169960474
-10.95	0.
-10.85	0.003952569169960474
-10.75	0.007905138339920948
-10.649999999999999	0.003952569169960474
-10.549999999999999	0.
-10.45	0.
-10.35	0.011857707509881422
-10.25	0.007905138339920948
-10.149999999999999	0.
-10.049999999999999	0.007905138339920948
-9.95	0.
-9.85	0.003952569169960474
-9.75	0.003952569169960474
-9.649999999999999	0.
-9.549999999999999	0.003952569169960474
-9.45	0.007905138339920948
-9.35	0.003952569169960474
-9.25	0.007905138339920948
-9.149999999999999	0.007905138339920948
-9.049999999999999	0.
-8.95	0.
-8.85	0.007905138339920948
-8.75	0.007905138339920948
-8.649999999999999	0.
-8.549999999999999	0.003952569169960474
-8.45	0.011857707509881422
-8.35	0.007905138339920948
-8.25	0.003952569169960474
-8.149999999999999	0.007905138339920948
-8.049999999999999	0.015810276679841896
-7.95	0.007905138339920948
-7.8500000000000005	0.007905138339920948
-7.75	0.011857707509881422
-7.65	0.003952569169960474
-7.550000000000001	0.011857707509881422
-7.45	0.011857707509881422
-7.3500000000000005	0.015810276679841896
-7.25	0.
-7.15	0.
-7.05	0.007905138339920948
-6.95	0.015810276679841896
-6.8500000000000005	0.007905138339920948
-6.75	0.011857707509881422
-6.65	0.007905138339920948
-6.55	0.007905138339920948
-6.45	0.011857707509881422
-6.3500000000000005	0.011857707509881422
-6.25	0.03557312252964427
-6.15	0.003952569169960474
-6.05	0.015810276679841896
-5.95	0.023715415019762844
-5.8500000000000005	0.
-5.75	0.023715415019762844
-5.65	0.011857707509881422
-5.55	0.02766798418972332
-5.45	0.019762845849802372
-5.3500000000000005	0.023715415019762844
-5.25	0.019762845849802372
-5.15	0.023715415019762844
-5.05	0.011857707509881422
-4.95	0.007905138339920948
-4.8500000000000005	0.011857707509881422
-4.75	0.02766798418972332
-4.65	0.019762845849802372
-4.55	0.015810276679841896
-4.45	0.011857707509881422
-4.3500000000000005	0.02766798418972332
-4.25	0.06324110671936758
-4.15	0.039525691699604744
-4.05	0.023715415019762844
-3.95	0.03557312252964427
-3.8500000000000005	0.04743083003952569
-3.750000000000001	0.039525691699604744
-3.6499999999999995	0.019762845849802372
-3.55	0.05138339920948617
-3.45	0.039525691699604744
-3.3500000000000005	0.07509881422924901
-3.250000000000001	0.07114624505928854
-3.1499999999999995	0.05928853754940711
-3.05	0.07114624505928854
-2.95	0.07509881422924901
-2.8500000000000005	0.07905138339920949
-2.750000000000001	0.043478260869565216
-2.6499999999999995	0.07905138339920949
-2.55	0.07905138339920949
-2.45	0.08695652173913043
-2.3500000000000005	0.07509881422924901
-2.249999999999999	0.09881422924901186
-2.1499999999999995	0.11067193675889328
-2.05	0.13043478260869565
-1.95	0.15810276679841898
-1.8500000000000003	0.15019762845849802
-1.749999999999999	0.13438735177865613
-1.6499999999999992	0.1541501976284585
-1.5499999999999996	0.17786561264822134
-1.45	0.23715415019762845
-1.3500000000000003	0.2450592885375494
-1.249999999999999	0.2015810276679842
-1.1499999999999992	0.22529644268774704
-1.0499999999999996	0.3794466403162055
-0.95	0.47035573122529645
-0.8500000000000003	0.5138339920948617
-0.7499999999999989	0.6640316205533597
-0.6499999999999992	0.6007905138339921
-0.5499999999999996	0.6758893280632411
-0.45	0.83399209486166
-0.35000000000000037	0.9367588932806324
-0.24999999999999895	0.9644268774703557
-0.1499999999999993	0.9486166007905138
-0.04999999999999964	1.
0.05	0.9881422924901185
0.14999999999999963	0.9841897233201581
0.25000000000000105	0.6877470355731226
0.3500000000000007	0.7707509881422925
0.45000000000000034	0.6442687747035574
0.55	0.6363636363636364
0.6499999999999997	0.5612648221343873
0.7500000000000011	0.466403162055336
0.8500000000000008	0.5335968379446641
0.9500000000000004	0.48616600790513836
1.05	0.5731225296442688
1.1499999999999997	0.5889328063241107
1.250000000000001	0.5573122529644269
1.3500000000000008	0.6205533596837944
1.4500000000000004	0.47035573122529645
1.55	0.6363636363636364
1.6499999999999997	0.5177865612648221
1.750000000000001	0.5928853754940712
1.8500000000000008	0.5928853754940712
1.9500000000000004	0.5612648221343873
2.05	0.5968379446640316
2.1499999999999995	0.5375494071146245
2.250000000000001	0.4624505928853755
2.3500000000000005	0.44664031620553357
2.45	0.383399209486166
2.55	0.42292490118577075
2.6499999999999995	0.3241106719367589
2.750000000000001	0.3201581027667984
2.8500000000000005	0.2885375494071146
2.95	0.2924901185770751
3.05	0.233201581027668
3.1499999999999995	0.25296442687747034
3.250000000000001	0.2964426877470356
3.3500000000000005	0.22924901185770752
3.45	0.19367588932806323
3.55	0.16205533596837945
3.6499999999999995	0.2648221343873518
3.750000000000001	0.1541501976284585
3.8500000000000005	0.20553359683794467
3.95	0.20553359683794467
4.05	0.16600790513833993
4.1499999999999995	0.14624505928853754
4.250000000000001	0.16996047430830039
4.349999999999999	0.1422924901185771
4.45	0.13438735177865613
4.550000000000002	0.10276679841897234
4.6499999999999995	0.1067193675889328
4.750000000000001	0.13043478260869565
4.849999999999999	0.11857707509881422
4.95	0.12648221343873517
5.050000000000002	0.09881422924901186
5.1499999999999995	0.10276679841897234
5.250000000000001	0.06324110671936758
5.349999999999999	0.08300395256916997
5.45	0.12648221343873517
5.550000000000002	0.11067193675889328
5.6499999999999995	0.07114624505928854
5.750000000000001	0.09881422924901186
5.849999999999999	0.08300395256916997
5.95	0.07905138339920949
6.050000000000002	0.05928853754940711
6.1499999999999995	0.08300395256916997
6.250000000000001	0.07905138339920949
6.349999999999999	0.10276679841897234
6.45	0.05928853754940711
6.550000000000002	0.07114624505928854
6.6499999999999995	0.06324110671936758
6.750000000000001	0.11462450592885376
6.849999999999999	0.07509881422924901
6.95	0.09486166007905138
7.050000000000002	0.06719367588932806
7.1499999999999995	0.07905138339920949
7.250000000000001	0.05928853754940711
7.350000000000002	0.09090909090909091
7.45	0.11067193675889328
7.550000000000002	0.07114624505928854
7.6499999999999995	0.06324110671936758
7.750000000000001	0.12648221343873517
7.850000000000002	0.07905138339920949
7.95	0.06324110671936758
8.050000000000002	0.07114624505928854
8.15	0.07114624505928854
8.250000000000002	0.05138339920948617
8.350000000000003	0.04743083003952569
8.450000000000001	0.043478260869565216
8.550000000000002	0.05928853754940711
8.65	0.03162055335968379
8.750000000000002	0.05138339920948617
8.850000000000003	0.05138339920948617
8.950000000000001	0.05533596837944664
9.050000000000002	0.04743083003952569
9.15	0.039525691699604744
9.250000000000002	0.06324110671936758
9.350000000000003	0.043478260869565216
9.450000000000001	0.04743083003952569
9.550000000000002	0.03557312252964427
9.65	0.05928853754940711
9.750000000000002	0.06324110671936758
9.850000000000003	0.03162055335968379
9.950000000000001	0.039525691699604744
10.050000000000002	0.04743083003952569
10.15	0.05928853754940711
10.250000000000002	0.039525691699604744
10.350000000000003	0.03557312252964427
10.450000000000001	0.03162055335968379
10.550000000000002	0.02766798418972332
10.65	0.03162055335968379
10.750000000000002	0.03557312252964427
10.850000000000003	0.04743083003952569
10.950000000000001	0.03557312252964427
11.050000000000002	0.02766798418972332
11.15	0.039525691699604744
11.250000000000002	0.03557312252964427
11.350000000000003	0.04743083003952569
11.450000000000001	0.03557312252964427
11.550000000000002	0.015810276679841896
11.65	0.03162055335968379
11.750000000000002	0.043478260869565216
11.850000000000003	0.015810276679841896
11.950000000000001	0.015810276679841896
12.15	0

==> Htot_histogramData_model1wrtSym_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.020833333333333332
-11.85	0.034722222222222224
-11.75	0.027777777777777776
-11.649999999999999	0.034722222222222224
-11.549999999999999	0.041666666666666664
-11.45	0.013888888888888888
-11.35	0.027777777777777776
-11.25	0.041666666666666664
-11.149999999999999	0.027777777777777776
-11.049999999999999	0.04861111111111111
-10.95	0.05555555555555555
-10.85	0.027777777777777776
-10.75	0.034722222222222224
-10.649999999999999	0.0625
-10.549999999999999	0.041666666666666664
-10.45	0.041666666666666664
-10.35	0.04861111111111111
-10.25	0.041666666666666664
-10.149999999999999	0.041666666666666664
-10.049999999999999	0.041666666666666664
-9.95	0.013888888888888888
-9.85	0.04861111111111111
-9.75	0.04861111111111111
-9.649999999999999	0.020833333333333332
-9.549999999999999	0.04861111111111111
-9.45	0.020833333333333332
-9.35	0.041666666666666664
-9.25	0.034722222222222224
-9.149999999999999	0.034722222222222224
-9.049999999999999	0.04861111111111111
-8.95	0.04861111111111111
-8.85	0.05555555555555555
-8.75	0.0763888888888889
-8.649999999999999	0.04861111111111111
-8.549999999999999	0.041666666666666664
-8.45	0.0625
-8.35	0.0763888888888889
-8.25	0.027777777777777776
-8.149999999999999	0.06944444444444445
-8.049999999999999	0.041666666666666664
-7.95	0.041666666666666664
-7.85	0.06944444444444445
-7.75	0.04861111111111111
-7.65	0.020833333333333332
-7.55	0.04861111111111111
-7.45	0.09027777777777778
-7.35	0.05555555555555555
-7.25	0.0625
-7.1499999999999995	0.0625
-7.05	0.09722222222222222
-6.95	0.06944444444444445
-6.85	0.04861111111111111
-6.75	0.04861111111111111
-6.6499999999999995	0.08333333333333333
-6.55	0.08333333333333333
-6.45	0.09027777777777778
-6.35	0.09722222222222222
-6.25	0.08333333333333333
-6.1499999999999995	0.0625
-6.05	0.09722222222222222
-5.95	0.09027777777777778
-5.85	0.10416666666666667
-5.75	0.05555555555555555
-5.6499999999999995	0.14583333333333334
-5.55	0.09027777777777778
-5.45	0.0763888888888889
-5.35	0.10416666666666667
-5.25	0.08333333333333333
-5.1499999999999995	0.1111111111111111
-5.05	0.1597222222222222
-4.95	0.05555555555555555
-4.85	0.1597222222222222
-4.75	0.11805555555555555
-4.6499999999999995	0.16666666666666666
-4.55	0.125
-4.45	0.1736111111111111
-4.35	0.1597222222222222
-4.25	0.13194444444444445
-4.1499999999999995	0.1527777777777778
-4.05	0.1597222222222222
-3.95	0.22916666666666666
-3.8500000000000005	0.18055555555555555
-3.749999999999999	0.24305555555555555
-3.6499999999999995	0.19444444444444445
-3.55	0.1597222222222222
-3.45	0.20833333333333334
-3.3500000000000005	0.2222222222222222
-3.249999999999999	0.2222222222222222
-3.1499999999999995	0.19444444444444445
-3.05	0.2569444444444444
-2.95	0.4027777777777778
-2.8500000000000005	0.22916666666666666
-2.749999999999999	0.2986111111111111
-2.6499999999999995	0.3055555555555556
-2.55	0.3055555555555556
-2.45	0.3819444444444444
-2.3499999999999988	0.3819444444444444
-2.249999999999999	0.2986111111111111
-2.1499999999999995	0.4097222222222222
-2.05	0.4236111111111111
-1.95	0.4583333333333333
-1.8499999999999985	0.5347222222222222
-1.749999999999999	0.6041666666666666
-1.6499999999999992	0.5208333333333334
-1.5499999999999996	0.4722222222222222
-1.45	0.5416666666666666
-1.3499999999999985	0.6666666666666666
-1.249999999999999	0.6805555555555556
-1.1499999999999992	0.6805555555555556
-1.0499999999999996	0.6388888888888888
-0.95	0.7222222222222222
-0.8499999999999985	0.6458333333333334
-0.7499999999999989	0.75
-0.6499999999999992	0.7916666666666666
-0.5499999999999996	1.
-0.45	0.8263888888888888
-0.3499999999999986	0.8958333333333334
-0.24999999999999895	0.8125
-0.1499999999999993	0.7916666666666666
-0.04999999999999964	0.7222222222222222
0.05	0.7291666666666666
0.1500000000000014	0.7361111111111112
0.25000000000000105	0.9027777777777778
0.3500000000000007	0.7916666666666666
0.45000000000000034	0.625
0.55	0.6875
0.6500000000000015	0.7430555555555556
0.7500000000000011	0.75
0.8500000000000008	0.5763888888888888
0.9500000000000004	0.5347222222222222
1.05	0.5902777777777778
1.1500000000000015	0.6180555555555556
1.250000000000001	0.5486111111111112
1.3500000000000008	0.5902777777777778
1.4500000000000004	0.5555555555555556
1.55	0.5694444444444444
1.6500000000000015	0.4513888888888889
1.750000000000001	0.3611111111111111
1.8500000000000008	0.5833333333333334
1.9500000000000004	0.4305555555555556
2.05	0.4444444444444444
2.1500000000000012	0.4166666666666667
2.250000000000001	0.4861111111111111
2.3500000000000005	0.5208333333333334
2.45	0.4375
2.55	0.4722222222222222
2.6500000000000012	0.4652777777777778
2.750000000000001	0.3194444444444444
2.8500000000000005	0.5
2.95	0.375
3.05	0.3333333333333333
3.1500000000000012	0.3194444444444444
3.250000000000001	0.3055555555555556
3.3500000000000005	0.3541666666666667
3.45	0.2222222222222222
3.55	0.3958333333333333
3.6500000000000012	0.3055555555555556
3.750000000000001	0.2777777777777778
3.8500000000000005	0.2986111111111111
3.95	0.2847222222222222
4.05	0.3125
4.150000000000001	0.2916666666666667
4.249999999999999	0.3194444444444444
4.3500000000000005	0.2569444444444444
4.450000000000002	0.2222222222222222
4.55	0.1736111111111111
4.650000000000001	0.19444444444444445
4.749999999999999	0.25
4.8500000000000005	0.22916666666666666
4.950000000000002	0.24305555555555555
5.05	0.20833333333333334
5.150000000000001	0.20833333333333334
5.249999999999999	0.1875
5.3500000000000005	0.1736111111111111
5.450000000000002	0.1388888888888889
5.55	0.20833333333333334
5.650000000000001	0.14583333333333334
5.749999999999999	0.1875
5.8500000000000005	0.16666666666666666
5.950000000000002	0.1736111111111111
6.05	0.2013888888888889
6.150000000000001	0.16666666666666666
6.249999999999999	0.10416666666666667
6.3500000000000005	0.1875
6.450000000000002	0.14583333333333334
6.55	0.13194444444444445
6.650000000000001	0.1388888888888889
6.749999999999999	0.1597222222222222
6.8500000000000005	0.125
6.950000000000002	0.11805555555555555
7.05	0.18055555555555555
7.150000000000001	0.13194444444444445
7.250000000000003	0.1111111111111111
7.3500000000000005	0.2152777777777778
7.450000000000002	0.1527777777777778
7.55	0.1111111111111111
7.650000000000001	0.09722222222222222
7.750000000000003	0.09722222222222222
7.8500000000000005	0.1111111111111111
7.950000000000002	0.1111111111111111
8.05	0.0625
8.150000000000002	0.06944444444444445
8.250000000000004	0.1388888888888889
8.350000000000001	0.08333333333333333
8.450000000000003	0.09027777777777778
8.55	0.09027777777777778
8.650000000000002	0.0625
8.750000000000004	0.11805555555555555
8.850000000000001	0.1527777777777778
8.950000000000003	0.10416666666666667
9.05	0.11805555555555555
9.150000000000002	0.1388888888888889
9.250000000000004	0.1111111111111111
9.350000000000001	0.125
9.450000000000003	0.0763888888888889
9.55	0.11805555555555555
9.650000000000002	0.10416666666666667
9.750000000000004	0.09722222222222222
9.850000000000001	0.125
9.950000000000003	0.10416666666666667
10.05	0.09027777777777778
10.150000000000002	0.09027777777777778
10.250000000000004	0.0625
10.350000000000001	0.06944444444444445
10.450000000000003	0.09027777777777778
10.55	0.0763888888888889
10.650000000000002	0.09027777777777778
10.750000000000004	0.041666666666666664
10.850000000000001	0.0763888888888889
10.950000000000003	0.08333333333333333
11.05	0.1111111111111111
11.150000000000002	0.0625
11.250000000000004	0.10416666666666667
11.350000000000001	0.04861111111111111
11.450000000000003	0.05555555555555555
11.55	0.05555555555555555
11.650000000000002	0.0763888888888889
11.750000000000004	0.034722222222222224
11.850000000000001	0.09722222222222222
11.950000000000003	0.0625
12.15	0

==> Htot_histogramData_model2_plot1.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.0009900990099009901
-11.85	0.
-11.75	0.
-11.649999999999999	0.
-11.549999999999999	0.
-11.45	0.
-11.35	0.
-11.25	0.0019801980198019802
-11.149999999999999	0.
-11.049999999999999	0.
-10.95	0.
-10.85	0.
-10.75	0.
-10.649999999999999	0.
-10.549999999999999	0.
-10.45	0.0009900990099009901
-10.35	0.
-10.25	0.
-10.149999999999999	0.0009900990099009901
-10.049999999999999	0.
-9.95	0.0009900990099009901
-9.85	0.
-9.75	0.
-9.649999999999999	0.0009900990099009901
-9.549999999999999	0.
-9.45	0.
-9.35	0.
-9.25	0.
-9.149999999999999	0.
-9.049999999999999	0.
-8.95	0.
-8.85	0.0019801980198019802
-8.75	0.
-8.649999999999999	0.
-8.549999999999999	0.
-8.45	0.0009900990099009901
-8.35	0.0009900990099009901
-8.25	0.
-8.149999999999999	0.
-8.049999999999999	0.0009900990099009901
-7.95	0.
-7.85	0.0019801980198019802
-7.75	0.0009900990099009901
-7.65	0.0009900990099009901
-7.55	0.0009900990099009901
-7.45	0.
-7.35	0.
-7.25	0.
-7.1499999999999995	0.
-7.05	0.0009900990099009901
-6.95	0.
-6.85	0.0009900990099009901
-6.75	0.0019801980198019802
-6.6499999999999995	0.0009900990099009901
-6.55	0.
-6.45	0.0009900990099009901
-6.35	0.0019801980198019802
-6.25	0.
-6.1499999999999995	0.0009900990099009901
-6.05	0.0009900990099009901
-5.95	0.0009900990099009901
-5.85	0.0019801980198019802
-5.75	0.0009900990099009901
-5.6499999999999995	0.0009900990099009901
-5.55	0.0039603960396039604
-5.45	0.
-5.35	0.0009900990099009901
-5.25	0.0019801980198019802
-5.1499999999999995	0.0009900990099009901
-5.05	0.0019801980198019802
-4.95	0.0049504950495049506
-4.85	0.0009900990099009901
-4.75	0.0009900990099009901
-4.6499999999999995	0.0019801980198019802
-4.55	0.0019801980198019802
-4.45	0.
-4.35	0.0039603960396039604
-4.25	0.0029702970297029703
-4.1499999999999995	0.0049504950495049506
-4.05	0.0049504950495049506
-3.95	0.01485148514851485
-3.8500000000000005	0.009900990099009901
-3.749999999999999	0.0009900990099009901
-3.6499999999999995	0.0019801980198019802
-3.55	0.0019801980198019802
-3.45	0.0039603960396039604
-3.3500000000000005	0.0009900990099009901
-3.249999999999999	0.0049504950495049506
-3.1499999999999995	0.0029702970297029703
-3.05	0.0039603960396039604
-2.95	0.0019801980198019802
-2.8500000000000005	0.0039603960396039604
-2.749999999999999	0.0039603960396039604
-2.6499999999999995	0.0019801980198019802
-2.55	0.0019801980198019802
-2.45	0.0049504950495049506
-2.3499999999999988	0.0039603960396039604
-2.249999999999999	0.0049504950495049506
-2.1499999999999995	0.011881188118811881
-2.05	0.016831683168316833
-1.95	0.009900990099009901
-1.8499999999999985	0.013861386138613862
-1.749999999999999	0.01089108910891089
-1.6499999999999992	0.01287128712871287
-1.5499999999999996	0.00891089108910891
-1.45	0.00891089108910891
-1.3499999999999985	0.01881188118811881
-1.249999999999999	0.01485148514851485
-1.1499999999999992	0.03564356435643564
-1.0499999999999996	0.054455445544554455
-0.95	0.05247524752475247
-0.8499999999999985	0.048514851485148516
-0.7499999999999989	0.05742574257425743
-0.6499999999999992	0.0594059405940594
-0.5499999999999996	0.07722772277227723
-0.45	0.11485148514851486
-0.3499999999999986	0.15247524752475247
-0.24999999999999895	0.20297029702970298
-0.1499999999999993	0.47029702970297027
-0.04999999999999964	1.
0.05	0.8821782178217822
0.1500000000000014	0.3475247524752475
0.25000000000000105	0.14653465346534653
0.3500000000000007	0.08316831683168317
0.45000000000000034	0.06930693069306931
0.55	0.05742574257425743
0.6500000000000015	0.05643564356435644
0.7500000000000011	0.05148514851485148
0.8500000000000008	0.06831683168316832
0.9500000000000004	0.05148514851485148
1.05	0.06831683168316832
1.1500000000000015	0.06336633663366337
1.250000000000001	0.08118811881188119
1.3500000000000008	0.10594059405940594
1.4500000000000004	0.11287128712871287
1.55	0.18217821782178217
1.6500000000000015	0.2396039603960396
1.750000000000001	0.3564356435643564
1.8500000000000008	0.43267326732673267
1.9500000000000004	0.6108910891089109
2.05	0.6089108910891089
2.1500000000000012	0.44356435643564357
2.250000000000001	0.2633663366336634
2.3500000000000005	0.1603960396039604
2.45	0.12376237623762376
2.55	0.09108910891089109
2.6500000000000012	0.06336633663366337
2.750000000000001	0.05148514851485148
2.8500000000000005	0.03564356435643564
2.95	0.030693069306930693
3.05	0.015841584158415842
3.1500000000000012	0.01881188118811881
3.250000000000001	0.02277227722772277
3.3500000000000005	0.01287128712871287
3.45	0.013861386138613862
3.55	0.015841584158415842
3.6500000000000012	0.01485148514851485
3.750000000000001	0.007920792079207921
3.8500000000000005	0.01287128712871287
3.95	0.007920792079207921
4.05	0.009900990099009901
4.150000000000001	0.0029702970297029703
4.249999999999999	0.0049504950495049506
4.3500000000000005	0.00891089108910891
4.450000000000002	0.00891089108910891
4.55	0.0039603960396039604
4.650000000000001	0.005940594059405941
4.749999999999999	0.006930693069306931
4.8500000000000005	0.009900990099009901
4.950000000000002	0.006930693069306931
5.05	0.007920792079207921
5.150000000000001	0.006930693069306931
5.249999999999999	0.005940594059405941
5.3500000000000005	0.007920792079207921
5.450000000000002	0.007920792079207921
5.55	0.01089108910891089
5.650000000000001	0.007920792079207921
5.749999999999999	0.011881188118811881
5.8500000000000005	0.006930693069306931
5.950000000000002	0.009900990099009901
6.05	0.00891089108910891
6.150000000000001	0.006930693069306931
6.249999999999999	0.00891089108910891
6.3500000000000005	0.0049504950495049506
6.450000000000002	0.006930693069306931
6.55	0.01287128712871287
6.650000000000001	0.009900990099009901
6.749999999999999	0.005940594059405941
6.8500000000000005	0.01287128712871287
6.950000000000002	0.016831683168316833
7.05	0.01089108910891089
7.150000000000001	0.026732673267326732
7.250000000000003	0.03861386138613861
7.3500000000000005	0.01881188118811881
7.450000000000002	0.03663366336633663
7.55	0.03564356435643564
7.650000000000001	0.048514851485148516
7.750000000000003	0.04554455445544554
7.8500000000000005	0.04455445544554455
7.950000000000002	0.06534653465346535
8.05	0.03564356435643564
8.150000000000002	0.039603960396039604
8.250000000000004	0.03564356435643564
8.350000000000001	0.039603960396039604
8.450000000000003	0.03564356435643564
8.55	0.020792079207920793
8.650000000000002	0.019801980198019802
8.750000000000004	0.01881188118811881
8.850000000000001	0.01089108910891089
8.950000000000003	0.013861386138613862
9.05	0.01485148514851485
9.150000000000002	0.01287128712871287
9.250000000000004	0.01089108910891089
9.350000000000001	0.01089108910891089
9.450000000000003	0.007920792079207921
9.55	0.005940594059405941
9.650000000000002	0.0019801980198019802
9.750000000000004	0.007920792079207921
9.850000000000001	0.007920792079207921
9.950000000000003	0.0029702970297029703
10.05	0.0009900990099009901
10.150000000000002	0.
10.250000000000004	0.0049504950495049506
10.350000000000001	0.005940594059405941
10.450000000000003	0.0019801980198019802
10.55	0.0039603960396039604
10.650000000000002	0.0009900990099009901
10.750000000000004	0.0019801980198019802
10.850000000000001	0.0029702970297029703
10.950000000000003	0.
11.05	0.0009900990099009901
11.150000000000002	0.0019801980198019802
11.250000000000004	0.0019801980198019802
11.350000000000001	0.0039603960396039604
11.450000000000003	0.0029702970297029703
11.55	0.
11.650000000000002	0.0019801980198019802
11.750000000000004	0.0009900990099009901
11.850000000000001	0.0009900990099009901
12.05	0

==> Htot_histogramData_model2_plot2.dat <==
binData	heightData
-11.95	0
-11.85	0.001984126984126984
-11.75	0.
-11.65	0.
-11.549999999999999	0.001984126984126984
-11.45	0.
-11.35	0.
-11.25	0.
-11.15	0.001984126984126984
-11.049999999999999	0.
-10.95	0.001984126984126984
-10.85	0.
-10.75	0.003968253968253968
-10.649999999999999	0.
-10.549999999999999	0.
-10.45	0.001984126984126984
-10.35	0.
-10.25	0.001984126984126984
-10.149999999999999	0.
-10.049999999999999	0.
-9.95	0.
-9.85	0.
-9.75	0.003968253968253968
-9.649999999999999	0.005952380952380952
-9.549999999999999	0.
-9.45	0.001984126984126984
-9.35	0.001984126984126984
-9.25	0.001984126984126984
-9.149999999999999	0.003968253968253968
-9.049999999999999	0.003968253968253968
-8.95	0.001984126984126984
-8.85	0.001984126984126984
-8.75	0.001984126984126984
-8.649999999999999	0.001984126984126984
-8.549999999999999	0.003968253968253968
-8.45	0.001984126984126984
-8.35	0.
-8.25	0.
-8.149999999999999	0.
-8.049999999999999	0.001984126984126984
-7.95	0.003968253968253968
-7.8500000000000005	0.003968253968253968
-7.75	0.
-7.65	0.003968253968253968
-7.550000000000001	0.003968253968253968
-7.45	0.
-7.3500000000000005	0.
-7.25	0.001984126984126984
-7.15	0.003968253968253968
-7.05	0.001984126984126984
-6.95	0.
-6.8500000000000005	0.
-6.75	0.001984126984126984
-6.65	0.003968253968253968
-6.55	0.
-6.45	0.
-6.3500000000000005	0.001984126984126984
-6.25	0.003968253968253968
-6.15	0.001984126984126984
-6.05	0.001984126984126984
-5.95	0.003968253968253968
-5.8500000000000005	0.007936507936507936
-5.75	0.003968253968253968
-5.65	0.
-5.55	0.001984126984126984
-5.45	0.005952380952380952
-5.3500000000000005	0.001984126984126984
-5.25	0.001984126984126984
-5.15	0.011904761904761904
-5.05	0.00992063492063492
-4.95	0.005952380952380952
-4.8500000000000005	0.005952380952380952
-4.75	0.005952380952380952
-4.65	0.007936507936507936
-4.55	0.005952380952380952
-4.45	0.007936507936507936
-4.3500000000000005	0.003968253968253968
-4.25	0.005952380952380952
-4.15	0.005952380952380952
-4.05	0.013888888888888888
-3.95	0.013888888888888888
-3.8500000000000005	0.015873015873015872
-3.750000000000001	0.00992063492063492
-3.6499999999999995	0.01984126984126984
-3.55	0.011904761904761904
-3.45	0.007936507936507936
-3.3500000000000005	0.025793650793650792
-3.250000000000001	0.017857142857142856
-3.1499999999999995	0.015873015873015872
-3.05	0.00992063492063492
-2.95	0.013888888888888888
-2.8500000000000005	0.023809523809523808
-2.750000000000001	0.015873015873015872
-2.6499999999999995	0.031746031746031744
-2.55	0.011904761904761904
-2.45	0.023809523809523808
-2.3500000000000005	0.021825396825396824
-2.249999999999999	0.021825396825396824
-2.1499999999999995	0.03373015873015873
-2.05	0.02976190476190476
-1.95	0.04365079365079365
-1.8500000000000003	0.06944444444444445
-1.749999999999999	0.04563492063492063
-1.6499999999999992	0.057539682539682536
-1.5499999999999996	0.061507936507936505
-1.45	0.06547619047619048
-1.3500000000000003	0.061507936507936505
-1.249999999999999	0.07142857142857142
-1.1499999999999992	0.08928571428571429
-1.0499999999999996	0.14682539682539683
-0.95	0.15674603174603174
-0.8500000000000003	0.18452380952380953
-0.7499999999999989	0.17857142857142858
-0.6499999999999992	0.24603174603174602
-0.5499999999999996	0.25992063492063494
-0.45	0.3353174603174603
-0.35000000000000037	0.39087301587301587
-0.24999999999999895	0.5059523809523809
-0.1499999999999993	0.8134920634920635
-0.04999999999999964	1.
0.05	0.996031746031746
0.14999999999999963	0.6884920634920635
0.25000000000000105	0.4126984126984127
0.3500000000000007	0.29563492063492064
0.45000000000000034	0.24603174603174602
0.55	0.2123015873015873
0.6499999999999997	0.20634920634920634
0.7500000000000011	0.16468253968253968
0.8500000000000008	0.1984126984126984
0.9500000000000004	0.17063492063492064
1.05	0.20238095238095238
1.1499999999999997	0.20833333333333334
1.250000000000001	0.24801587301587302
1.3500000000000008	0.2777777777777778
1.4500000000000004	0.2619047619047619
1.55	0.373015873015873
1.6499999999999997	0.3869047619047619
1.750000000000001	0.5277777777777778
1.8500000000000008	0.5496031746031746
1.9500000000000004	0.6825396825396826
2.05	0.6904761904761905
2.1499999999999995	0.5357142857142857
2.250000000000001	0.4444444444444444
2.3500000000000005	0.3412698412698413
2.45	0.25595238095238093
2.55	0.23412698412698413
2.6499999999999995	0.22023809523809523
2.750000000000001	0.15873015873015872
2.8500000000000005	0.1388888888888889
2.95	0.1111111111111111
3.05	0.1111111111111111
3.1499999999999995	0.07936507936507936
3.250000000000001	0.06547619047619048
3.3500000000000005	0.07738095238095238
3.45	0.07539682539682539
3.55	0.07936507936507936
3.6499999999999995	0.0496031746031746
3.750000000000001	0.051587301587301584
3.8500000000000005	0.05555555555555555
3.95	0.0496031746031746
4.05	0.04365079365079365
4.1499999999999995	0.05952380952380952
4.250000000000001	0.037698412698412696
4.349999999999999	0.0496031746031746
4.45	0.03373015873015873
4.550000000000002	0.03571428571428571
4.6499999999999995	0.02976190476190476
4.750000000000001	0.04563492063492063
4.849999999999999	0.03373015873015873
4.95	0.037698412698412696
5.050000000000002	0.03373015873015873
5.1499999999999995	0.037698412698412696
5.250000000000001	0.021825396825396824
5.349999999999999	0.02976190476190476
5.45	0.02976190476190476
5.550000000000002	0.03968253968253968
5.6499999999999995	0.027777777777777776
5.750000000000001	0.03571428571428571
5.849999999999999	0.03968253968253968
5.95	0.025793650793650792
6.050000000000002	0.03571428571428571
6.1499999999999995	0.031746031746031744
6.250000000000001	0.025793650793650792
6.349999999999999	0.027777777777777776
6.45	0.03968253968253968
6.550000000000002	0.025793650793650792
6.6499999999999995	0.037698412698412696
6.750000000000001	0.03373015873015873
6.849999999999999	0.025793650793650792
6.95	0.031746031746031744
7.050000000000002	0.0496031746031746
7.1499999999999995	0.05952380952380952
7.250000000000001	0.051587301587301584
7.350000000000002	0.057539682539682536
7.45	0.04563492063492063
7.550000000000002	0.03968253968253968
7.6499999999999995	0.05555555555555555
7.750000000000001	0.061507936507936505
7.850000000000002	0.061507936507936505
7.95	0.06349206349206349
8.050000000000002	0.05555555555555555
8.15	0.041666666666666664
8.250000000000002	0.0496031746031746
8.350000000000003	0.06944444444444445
8.450000000000001	0.03571428571428571
8.550000000000002	0.037698412698412696
8.65	0.04365079365079365
8.750000000000002	0.023809523809523808
8.850000000000003	0.01984126984126984
8.950000000000001	0.031746031746031744
9.050000000000002	0.027777777777777776
9.15	0.023809523809523808
9.250000000000002	0.03571428571428571
9.350000000000003	0.03373015873015873
9.450000000000001	0.025793650793650792
9.550000000000002	0.017857142857142856
9.65	0.011904761904761904
9.750000000000002	0.01984126984126984
9.850000000000003	0.011904761904761904
9.950000000000001	0.007936507936507936
10.050000000000002	0.00992063492063492
10.15	0.017857142857142856
10.250000000000002	0.00992063492063492
10.350000000000003	0.011904761904761904
10.450000000000001	0.013888888888888888
10.550000000000002	0.00992063492063492
10.65	0.013888888888888888
10.750000000000002	0.015873015873015872
10.850000000000003	0.007936507936507936
10.950000000000001	0.011904761904761904
11.050000000000002	0.00992063492063492
11.15	0.005952380952380952
11.250000000000002	0.00992063492063492
11.350000000000003	0.00992063492063492
11.450000000000001	0.001984126984126984
11.550000000000002	0.013888888888888888
11.65	0.007936507936507936
11.750000000000002	0.005952380952380952
11.850000000000003	0.007936507936507936
11.950000000000001	0.005952380952380952
12.15	0

==> Htot_histogramData_model2_plot3.dat <==
binData	heightData
-11.95	0
-11.85	0.007380073800738007
-11.75	0.007380073800738007
-11.65	0.0036900369003690036
-11.549999999999999	0.0036900369003690036
-11.45	0.0036900369003690036
-11.35	0.007380073800738007
-11.25	0.0036900369003690036
-11.15	0.01107011070110701
-11.049999999999999	0.007380073800738007
-10.95	0.007380073800738007
-10.85	0.007380073800738007
-10.75	0.014760147601476014
-10.649999999999999	0.0036900369003690036
-10.549999999999999	0.014760147601476014
-10.45	0.0036900369003690036
-10.35	0.0036900369003690036
-10.25	0.01107011070110701
-10.149999999999999	0.0036900369003690036
-10.049999999999999	0.0036900369003690036
-9.95	0.007380073800738007
-9.85	0.01107011070110701
-9.75	0.007380073800738007
-9.649999999999999	0.
-9.549999999999999	0.0036900369003690036
-9.45	0.01107011070110701
-9.35	0.
-9.25	0.01107011070110701
-9.149999999999999	0.01107011070110701
-9.049999999999999	0.01107011070110701
-8.95	0.0036900369003690036
-8.85	0.
-8.75	0.014760147601476014
-8.649999999999999	0.01107011070110701
-8.549999999999999	0.007380073800738007
-8.45	0.0036900369003690036
-8.35	0.
-8.25	0.007380073800738007
-8.149999999999999	0.007380073800738007
-8.049999999999999	0.014760147601476014
-7.95	0.02214022140221402
-7.8500000000000005	0.014760147601476014
-7.75	0.0036900369003690036
-7.65	0.01845018450184502
-7.550000000000001	0.0036900369003690036
-7.45	0.
-7.3500000000000005	0.01107011070110701
-7.25	0.01845018450184502
-7.15	0.01107011070110701
-7.05	0.007380073800738007
-6.95	0.0036900369003690036
-6.8500000000000005	0.0036900369003690036
-6.75	0.0036900369003690036
-6.65	0.014760147601476014
-6.55	0.01107011070110701
-6.45	0.007380073800738007
-6.3500000000000005	0.01107011070110701
-6.25	0.0036900369003690036
-6.15	0.0036900369003690036
-6.05	0.01107011070110701
-5.95	0.01107011070110701
-5.8500000000000005	0.04059040590405904
-5.75	0.01107011070110701
-5.65	0.01107011070110701
-5.55	0.025830258302583026
-5.45	0.01107011070110701
-5.3500000000000005	0.02214022140221402
-5.25	0.014760147601476014
-5.15	0.025830258302583026
-5.05	0.02952029520295203
-4.95	0.0036900369003690036
-4.8500000000000005	0.014760147601476014
-4.75	0.01845018450184502
-4.65	0.01845018450184502
-4.55	0.01107011070110701
-4.45	0.033210332103321034
-4.3500000000000005	0.03690036900369004
-4.25	0.033210332103321034
-4.15	0.025830258302583026
-4.05	0.04059040590405904
-3.95	0.025830258302583026
-3.8500000000000005	0.04428044280442804
-3.750000000000001	0.04428044280442804
-3.6499999999999995	0.03690036900369004
-3.55	0.055350553505535055
-3.45	0.08487084870848709
-3.3500000000000005	0.05904059040590406
-3.250000000000001	0.06642066420664207
-3.1499999999999995	0.06642066420664207
-3.05	0.04428044280442804
-2.95	0.04059040590405904
-2.8500000000000005	0.05904059040590406
-2.750000000000001	0.08856088560885608
-2.6499999999999995	0.05166051660516605
-2.55	0.09225092250922509
-2.45	0.04797047970479705
-2.3500000000000005	0.07011070110701106
-2.249999999999999	0.09225092250922509
-2.1499999999999995	0.09225092250922509
-2.05	0.08856088560885608
-1.95	0.08856088560885608
-1.8500000000000003	0.16974169741697417
-1.749999999999999	0.16974169741697417
-1.6499999999999992	0.15498154981549817
-1.5499999999999996	0.2140221402214022
-1.45	0.23985239852398524
-1.3500000000000003	0.25461254612546125
-1.249999999999999	0.2693726937269373
-1.1499999999999992	0.23985239852398524
-1.0499999999999996	0.34317343173431736
-0.95	0.44280442804428044
-0.8500000000000003	0.5424354243542435
-0.7499999999999989	0.5535055350553506
-0.6499999999999992	0.6236162361623616
-0.5499999999999996	0.5350553505535055
-0.45	0.6568265682656826
-0.35000000000000037	0.7527675276752768
-0.24999999999999895	0.7785977859778598
-0.1499999999999993	1.
-0.04999999999999964	0.9114391143911439
0.05	0.8450184501845018
0.14999999999999963	0.7158671586715867
0.25000000000000105	0.7970479704797048
0.3500000000000007	0.6236162361623616
0.45000000000000034	0.5904059040590406
0.55	0.5202952029520295
0.6499999999999997	0.5350553505535055
0.7500000000000011	0.45387453874538747
0.8500000000000008	0.5645756457564576
0.9500000000000004	0.5313653136531366
1.05	0.44280442804428044
1.1499999999999997	0.4575645756457565
1.250000000000001	0.4132841328413284
1.3500000000000008	0.4981549815498155
1.4500000000000004	0.5166051660516605
1.55	0.5202952029520295
1.6499999999999997	0.4870848708487085
1.750000000000001	0.5608856088560885
1.8500000000000008	0.5055350553505535
1.9500000000000004	0.5055350553505535
2.05	0.4833948339483395
2.1499999999999995	0.45018450184501846
2.250000000000001	0.4280442804428044
2.3500000000000005	0.3763837638376384
2.45	0.4059040590405904
2.55	0.2878228782287823
2.6499999999999995	0.31365313653136534
2.750000000000001	0.35793357933579334
2.8500000000000005	0.33948339483394835
2.95	0.2952029520295203
3.05	0.26199261992619927
3.1499999999999995	0.23985239852398524
3.250000000000001	0.23985239852398524
3.3500000000000005	0.22509225092250923
3.45	0.1992619926199262
3.55	0.19557195571955718
3.6499999999999995	0.16236162361623616
3.750000000000001	0.21033210332103322
3.8500000000000005	0.14391143911439114
3.95	0.11808118081180811
4.05	0.11808118081180811
4.1499999999999995	0.13284132841328414
4.250000000000001	0.15867158671586715
4.349999999999999	0.17712177121771217
4.45	0.12177121771217712
4.550000000000002	0.12915129151291513
4.6499999999999995	0.1033210332103321
4.750000000000001	0.08856088560885608
4.849999999999999	0.08487084870848709
4.95	0.0996309963099631
5.050000000000002	0.08856088560885608
5.1499999999999995	0.0959409594095941
5.250000000000001	0.0996309963099631
5.349999999999999	0.0959409594095941
5.45	0.11070110701107011
5.550000000000002	0.08118081180811808
5.6499999999999995	0.12177121771217712
5.750000000000001	0.12177121771217712
5.849999999999999	0.09225092250922509
5.95	0.09225092250922509
6.050000000000002	0.07011070110701106
6.1499999999999995	0.06642066420664207
6.250000000000001	0.09225092250922509
6.349999999999999	0.0959409594095941
6.45	0.04797047970479705
6.550000000000002	0.08487084870848709
6.6499999999999995	0.07380073800738007
6.750000000000001	0.06273062730627306
6.849999999999999	0.07380073800738007
6.95	0.0959409594095941
7.050000000000002	0.06273062730627306
7.1499999999999995	0.05904059040590406
7.250000000000001	0.07380073800738007
7.350000000000002	0.055350553505535055
7.45	0.08118081180811808
7.550000000000002	0.06642066420664207
7.6499999999999995	0.06273062730627306
7.750000000000001	0.06273062730627306
7.850000000000002	0.06642066420664207
7.95	0.09225092250922509
8.050000000000002	0.06642066420664207
8.15	0.06273062730627306
8.250000000000002	0.055350553505535055
8.350000000000003	0.055350553505535055
8.450000000000001	0.05904059040590406
8.550000000000002	0.07749077490774908
8.65	0.055350553505535055
8.750000000000002	0.03690036900369004
8.850000000000003	0.02952029520295203
8.950000000000001	0.05166051660516605
9.050000000000002	0.014760147601476014
9.15	0.04428044280442804
9.250000000000002	0.03690036900369004
9.350000000000003	0.033210332103321034
9.450000000000001	0.08118081180811808
9.550000000000002	0.03690036900369004
9.65	0.055350553505535055
9.750000000000002	0.04797047970479705
9.850000000000003	0.03690036900369004
9.950000000000001	0.02952029520295203
10.050000000000002	0.033210332103321034
10.15	0.025830258302583026
10.250000000000002	0.04059040590405904
10.350000000000003	0.033210332103321034
10.450000000000001	0.033210332103321034
10.550000000000002	0.03690036900369004
10.65	0.02214022140221402
10.750000000000002	0.03690036900369004
10.850000000000003	0.03690036900369004
10.950000000000001	0.02214022140221402
11.050000000000002	0.025830258302583026
11.15	0.03690036900369004
11.250000000000002	0.033210332103321034
11.350000000000003	0.01845018450184502
11.450000000000001	0.02952029520295203
11.550000000000002	0.01845018450184502
11.65	0.04428044280442804
11.750000000000002	0.033210332103321034
11.850000000000003	0.025830258302583026
11.950000000000001	0.04059040590405904
12.15	0

==> Htot_histogramData_model2_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.023622047244094488
-11.85	0.05511811023622047
-11.75	0.015748031496062992
-11.649999999999999	0.03937007874015748
-11.549999999999999	0.06299212598425197
-11.45	0.031496062992125984
-11.35	0.047244094488188976
-11.25	0.05511811023622047
-11.149999999999999	0.023622047244094488
-11.049999999999999	0.031496062992125984
-10.95	0.03937007874015748
-10.85	0.007874015748031496
-10.75	0.031496062992125984
-10.649999999999999	0.07086614173228346
-10.549999999999999	0.047244094488188976
-10.45	0.06299212598425197
-10.35	0.031496062992125984
-10.25	0.05511811023622047
-10.149999999999999	0.047244094488188976
-10.049999999999999	0.03937007874015748
-9.95	0.031496062992125984
-9.85	0.007874015748031496
-9.75	0.03937007874015748
-9.649999999999999	0.03937007874015748
-9.549999999999999	0.05511811023622047
-9.45	0.007874015748031496
-9.35	0.03937007874015748
-9.25	0.06299212598425197
-9.149999999999999	0.031496062992125984
-9.049999999999999	0.047244094488188976
-8.95	0.06299212598425197
-8.85	0.031496062992125984
-8.75	0.06299212598425197
-8.649999999999999	0.047244094488188976
-8.549999999999999	0.023622047244094488
-8.45	0.07874015748031496
-8.35	0.031496062992125984
-8.25	0.09448818897637795
-8.149999999999999	0.06299212598425197
-8.049999999999999	0.03937007874015748
-7.95	0.05511811023622047
-7.85	0.07086614173228346
-7.75	0.06299212598425197
-7.65	0.13385826771653545
-7.55	0.047244094488188976
-7.45	0.13385826771653545
-7.35	0.10236220472440945
-7.25	0.06299212598425197
-7.1499999999999995	0.11023622047244094
-7.05	0.09448818897637795
-6.95	0.07874015748031496
-6.85	0.06299212598425197
-6.75	0.047244094488188976
-6.6499999999999995	0.11023622047244094
-6.55	0.11811023622047244
-6.45	0.06299212598425197
-6.35	0.08661417322834646
-6.25	0.10236220472440945
-6.1499999999999995	0.11811023622047244
-6.05	0.08661417322834646
-5.95	0.07086614173228346
-5.85	0.07874015748031496
-5.75	0.11023622047244094
-5.6499999999999995	0.07086614173228346
-5.55	0.11023622047244094
-5.45	0.15748031496062992
-5.35	0.09448818897637795
-5.25	0.10236220472440945
-5.1499999999999995	0.08661417322834646
-5.05	0.07874015748031496
-4.95	0.13385826771653545
-4.85	0.12598425196850394
-4.75	0.12598425196850394
-4.6499999999999995	0.13385826771653545
-4.55	0.16535433070866143
-4.45	0.16535433070866143
-4.35	0.1732283464566929
-4.25	0.18110236220472442
-4.1499999999999995	0.18110236220472442
-4.05	0.15748031496062992
-3.95	0.15748031496062992
-3.8500000000000005	0.1968503937007874
-3.749999999999999	0.2204724409448819
-3.6499999999999995	0.25196850393700787
-3.55	0.2047244094488189
-3.45	0.12598425196850394
-3.3500000000000005	0.3228346456692913
-3.249999999999999	0.2047244094488189
-3.1499999999999995	0.25196850393700787
-3.05	0.2992125984251969
-2.95	0.25196850393700787
-2.8500000000000005	0.2992125984251969
-2.749999999999999	0.23622047244094488
-2.6499999999999995	0.30708661417322836
-2.55	0.33070866141732286
-2.45	0.33070866141732286
-2.3499999999999988	0.3464566929133858
-2.249999999999999	0.3858267716535433
-2.1499999999999995	0.4330708661417323
-2.05	0.47244094488188976
-1.95	0.5118110236220472
-1.8499999999999985	0.41732283464566927
-1.749999999999999	0.5275590551181102
-1.6499999999999992	0.5433070866141733
-1.5499999999999996	0.5984251968503937
-1.45	0.6614173228346457
-1.3499999999999985	0.6850393700787402
-1.249999999999999	0.6929133858267716
-1.1499999999999992	0.7086614173228346
-1.0499999999999996	0.6220472440944882
-0.95	0.8110236220472441
-0.8499999999999985	0.8740157480314961
-0.7499999999999989	0.7401574803149606
-0.6499999999999992	0.889763779527559
-0.5499999999999996	1.
-0.45	0.8976377952755905
-0.3499999999999986	0.7874015748031497
-0.24999999999999895	0.7874015748031497
-0.1499999999999993	0.6929133858267716
-0.04999999999999964	0.6220472440944882
0.05	0.8031496062992126
0.1500000000000014	0.8661417322834646
0.25000000000000105	0.7086614173228346
0.3500000000000007	0.6614173228346457
0.45000000000000034	0.6062992125984252
0.55	0.6535433070866141
0.6500000000000015	0.5984251968503937
0.7500000000000011	0.6062992125984252
0.8500000000000008	0.6535433070866141
0.9500000000000004	0.6062992125984252
1.05	0.5590551181102362
1.1500000000000015	0.5748031496062992
1.250000000000001	0.6141732283464567
1.3500000000000008	0.5511811023622047
1.4500000000000004	0.5905511811023622
1.55	0.49606299212598426
1.6500000000000015	0.5826771653543307
1.750000000000001	0.5354330708661418
1.8500000000000008	0.5354330708661418
1.9500000000000004	0.49606299212598426
2.05	0.5275590551181102
2.1500000000000012	0.48031496062992124
2.250000000000001	0.3464566929133858
2.3500000000000005	0.5196850393700787
2.45	0.5118110236220472
2.55	0.4330708661417323
2.6500000000000012	0.3464566929133858
2.750000000000001	0.44881889763779526
2.8500000000000005	0.41732283464566927
2.95	0.4881889763779528
3.05	0.3779527559055118
3.1500000000000012	0.31496062992125984
3.250000000000001	0.3858267716535433
3.3500000000000005	0.3543307086614173
3.45	0.30708661417322836
3.55	0.41732283464566927
3.6500000000000012	0.4094488188976378
3.750000000000001	0.3464566929133858
3.8500000000000005	0.2755905511811024
3.95	0.29133858267716534
4.05	0.3228346456692913
4.150000000000001	0.3228346456692913
4.249999999999999	0.2992125984251969
4.3500000000000005	0.3464566929133858
4.450000000000002	0.2677165354330709
4.55	0.2992125984251969
4.650000000000001	0.2440944881889764
4.749999999999999	0.31496062992125984
4.8500000000000005	0.28346456692913385
4.950000000000002	0.23622047244094488
5.05	0.14960629921259844
5.150000000000001	0.16535433070866143
5.249999999999999	0.2440944881889764
5.3500000000000005	0.2992125984251969
5.450000000000002	0.2677165354330709
5.55	0.29133858267716534
5.650000000000001	0.18110236220472442
5.749999999999999	0.2283464566929134
5.8500000000000005	0.1732283464566929
5.950000000000002	0.16535433070866143
6.05	0.2204724409448819
6.150000000000001	0.14173228346456693
6.249999999999999	0.15748031496062992
6.3500000000000005	0.23622047244094488
6.450000000000002	0.2755905511811024
6.55	0.1889763779527559
6.650000000000001	0.09448818897637795
6.749999999999999	0.16535433070866143
6.8500000000000005	0.2125984251968504
6.950000000000002	0.11811023622047244
7.05	0.14173228346456693
7.150000000000001	0.1968503937007874
7.250000000000003	0.08661417322834646
7.3500000000000005	0.11023622047244094
7.450000000000002	0.14960629921259844
7.55	0.16535433070866143
7.650000000000001	0.14173228346456693
7.750000000000003	0.13385826771653545
7.8500000000000005	0.1968503937007874
7.950000000000002	0.13385826771653545
8.05	0.07086614173228346
8.150000000000002	0.11811023622047244
8.250000000000004	0.18110236220472442
8.350000000000001	0.12598425196850394
8.450000000000003	0.10236220472440945
8.55	0.1889763779527559
8.650000000000002	0.14173228346456693
8.750000000000004	0.10236220472440945
8.850000000000001	0.14960629921259844
8.950000000000003	0.12598425196850394
9.05	0.15748031496062992
9.150000000000002	0.15748031496062992
9.250000000000004	0.16535433070866143
9.350000000000001	0.11023622047244094
9.450000000000003	0.07086614173228346
9.55	0.08661417322834646
9.650000000000002	0.047244094488188976
9.750000000000004	0.06299212598425197
9.850000000000001	0.05511811023622047
9.950000000000003	0.07874015748031496
10.05	0.11023622047244094
10.150000000000002	0.10236220472440945
10.250000000000004	0.09448818897637795
10.350000000000001	0.07874015748031496
10.450000000000003	0.07874015748031496
10.55	0.10236220472440945
10.650000000000002	0.047244094488188976
10.750000000000004	0.13385826771653545
10.850000000000001	0.10236220472440945
10.950000000000003	0.07086614173228346
11.05	0.13385826771653545
11.150000000000002	0.13385826771653545
11.250000000000004	0.11023622047244094
11.350000000000001	0.11023622047244094
11.450000000000003	0.09448818897637795
11.55	0.09448818897637795
11.650000000000002	0.07086614173228346
11.750000000000004	0.11811023622047244
11.850000000000001	0.07086614173228346
11.950000000000003	0.05511811023622047
12.15	0

==> Htot_histogramData_model3_plot1.dat <==
binData	heightData
-11.65	0
-11.55	0.0007633587786259542
-11.450000000000001	0.
-11.350000000000001	0.
-11.25	0.
-11.15	0.
-11.05	0.0007633587786259542
-10.950000000000001	0.0007633587786259542
-10.850000000000001	0.0015267175572519084
-10.75	0.
-10.65	0.
-10.55	0.
-10.450000000000001	0.
-10.350000000000001	0.
-10.25	0.
-10.15	0.0007633587786259542
-10.05	0.
-9.950000000000001	0.0007633587786259542
-9.850000000000001	0.
-9.75	0.
-9.65	0.
-9.55	0.0007633587786259542
-9.450000000000001	0.0015267175572519084
-9.350000000000001	0.0007633587786259542
-9.25	0.
-9.15	0.0007633587786259542
-9.05	0.
-8.950000000000001	0.
-8.850000000000001	0.
-8.75	0.
-8.65	0.0007633587786259542
-8.55	0.0007633587786259542
-8.450000000000001	0.
-8.350000000000001	0.
-8.25	0.
-8.15	0.0022900763358778627
-8.05	0.
-7.950000000000002	0.
-7.850000000000001	0.0007633587786259542
-7.750000000000001	0.
-7.650000000000001	0.
-7.550000000000002	0.0007633587786259542
-7.450000000000001	0.0007633587786259542
-7.350000000000001	0.
-7.250000000000002	0.0007633587786259542
-7.150000000000001	0.
-7.050000000000002	0.0007633587786259542
-6.950000000000001	0.
-6.850000000000001	0.
-6.750000000000001	0.
-6.650000000000001	0.
-6.550000000000002	0.
-6.450000000000001	0.0007633587786259542
-6.350000000000001	0.0007633587786259542
-6.250000000000001	0.0007633587786259542
-6.150000000000001	0.0007633587786259542
-6.050000000000002	0.0022900763358778627
-5.950000000000001	0.0007633587786259542
-5.850000000000001	0.0007633587786259542
-5.750000000000001	0.
-5.650000000000001	0.0015267175572519084
-5.550000000000002	0.0007633587786259542
-5.450000000000001	0.
-5.350000000000001	0.
-5.250000000000001	0.
-5.150000000000001	0.0007633587786259542
-5.050000000000002	0.0015267175572519084
-4.950000000000001	0.0030534351145038168
-4.850000000000001	0.0007633587786259542
-4.750000000000001	0.0015267175572519084
-4.650000000000001	0.
-4.550000000000002	0.
-4.450000000000001	0.0007633587786259542
-4.350000000000001	0.0015267175572519084
-4.250000000000001	0.0007633587786259542
-4.150000000000001	0.0030534351145038168
-4.050000000000002	0.0015267175572519084
-3.950000000000001	0.00916030534351145
-3.8500000000000014	0.003816793893129771
-3.750000000000001	0.0007633587786259542
-3.6500000000000012	0.0022900763358778627
-3.5500000000000016	0.0007633587786259542
-3.450000000000002	0.0007633587786259542
-3.3500000000000005	0.0007633587786259542
-3.250000000000001	0.0022900763358778627
-3.1500000000000012	0.004580152671755725
-3.0500000000000016	0.0015267175572519084
-2.950000000000002	0.0007633587786259542
-2.8500000000000005	0.0022900763358778627
-2.750000000000001	0.0007633587786259542
-2.6500000000000012	0.0030534351145038168
-2.5500000000000016	0.0030534351145038168
-2.450000000000002	0.0030534351145038168
-2.3500000000000005	0.008396946564885497
-2.250000000000001	0.004580152671755725
-2.1500000000000012	0.0061068702290076335
-2.0500000000000016	0.00916030534351145
-1.95	0.012213740458015267
-1.8500000000000003	0.009923664122137405
-1.7500000000000007	0.011450381679389313
-1.650000000000001	0.010687022900763359
-1.5500000000000014	0.012213740458015267
-1.45	0.008396946564885497
-1.3500000000000003	0.012213740458015267
-1.2500000000000007	0.017557251908396947
-1.150000000000001	0.01603053435114504
-1.0500000000000014	0.03740458015267176
-0.95	0.03587786259541985
-0.8500000000000003	0.04580152671755725
-0.7500000000000007	0.04351145038167939
-0.650000000000001	0.05267175572519084
-0.5500000000000014	0.07022900763358779
-0.45	0.08854961832061069
-0.35000000000000037	0.11984732824427481
-0.2500000000000007	0.1763358778625954
-0.15000000000000108	0.4381679389312977
-0.05000000000000142	1.
0.05	0.9396946564885497
0.14999999999999963	0.3045801526717557
0.24999999999999928	0.11526717557251909
0.3499999999999989	0.07099236641221374
0.44999999999999857	0.05648854961832061
0.55	0.04732824427480916
0.6499999999999997	0.03358778625954199
0.7499999999999993	0.03206106870229008
0.849999999999999	0.04732824427480916
0.9499999999999986	0.030534351145038167
1.05	0.051908396946564885
1.1499999999999997	0.03969465648854962
1.2499999999999993	0.05114503816793893
1.349999999999999	0.05877862595419847
1.4499999999999986	0.08015267175572519
1.55	0.11908396946564885
1.6499999999999997	0.1534351145038168
1.7499999999999993	0.2595419847328244
1.849999999999999	0.3946564885496183
1.9499999999999986	0.6114503816793894
2.05	0.6580152671755726
2.1499999999999995	0.4122137404580153
2.249999999999999	0.2778625954198473
2.3499999999999988	0.21450381679389313
2.4499999999999984	0.1267175572519084
2.55	0.09618320610687023
2.6499999999999995	0.061068702290076333
2.749999999999999	0.05725190839694656
2.8499999999999988	0.03435114503816794
2.9499999999999984	0.03282442748091603
3.05	0.025954198473282442
3.1499999999999995	0.030534351145038167
3.249999999999999	0.022137404580152672
3.3499999999999988	0.019083969465648856
3.4499999999999984	0.01603053435114504
3.55	0.017557251908396947
3.6499999999999995	0.011450381679389313
3.749999999999999	0.01984732824427481
3.8499999999999988	0.011450381679389313
3.9499999999999984	0.009923664122137405
4.05	0.013740458015267175
4.1499999999999995	0.012213740458015267
4.249999999999999	0.015267175572519083
4.349999999999999	0.011450381679389313
4.449999999999998	0.012213740458015267
4.55	0.009923664122137405
4.649999999999998	0.009923664122137405
4.749999999999999	0.007633587786259542
4.8500000000000005	0.007633587786259542
4.949999999999998	0.004580152671755725
5.05	0.00916030534351145
5.149999999999998	0.010687022900763359
5.249999999999999	0.008396946564885497
5.3500000000000005	0.008396946564885497
5.449999999999998	0.007633587786259542
5.55	0.0053435114503816794
5.649999999999998	0.00916030534351145
5.749999999999999	0.007633587786259542
5.8500000000000005	0.0061068702290076335
5.949999999999998	0.0061068702290076335
6.05	0.006870229007633588
6.149999999999998	0.0053435114503816794
6.249999999999999	0.0053435114503816794
6.3500000000000005	0.004580152671755725
6.449999999999998	0.010687022900763359
6.55	0.011450381679389313
6.649999999999998	0.007633587786259542
6.749999999999999	0.009923664122137405
6.8500000000000005	0.013740458015267175
6.949999999999998	0.01450381679389313
7.05	0.008396946564885497
7.149999999999998	0.01450381679389313
7.249999999999999	0.010687022900763359
7.3500000000000005	0.021374045801526718
7.449999999999998	0.024427480916030534
7.55	0.03435114503816794
7.650000000000001	0.0366412213740458
7.749999999999999	0.03740458015267176
7.8500000000000005	0.04351145038167939
7.949999999999998	0.04961832061068702
8.05	0.03969465648854962
8.150000000000002	0.04732824427480916
8.25	0.04122137404580153
8.350000000000001	0.0366412213740458
8.45	0.02748091603053435
8.55	0.021374045801526718
8.650000000000002	0.020610687022900764
8.75	0.013740458015267175
8.850000000000001	0.012977099236641221
8.95	0.00916030534351145
9.05	0.003816793893129771
9.150000000000002	0.0061068702290076335
9.25	0.004580152671755725
9.350000000000001	0.006870229007633588
9.45	0.004580152671755725
9.55	0.003816793893129771
9.650000000000002	0.004580152671755725
9.75	0.0007633587786259542
9.850000000000001	0.0030534351145038168
9.95	0.003816793893129771
10.05	0.004580152671755725
10.150000000000002	0.0022900763358778627
10.25	0.0030534351145038168
10.350000000000001	0.003816793893129771
10.45	0.0030534351145038168
10.55	0.0015267175572519084
10.650000000000002	0.0030534351145038168
10.75	0.0015267175572519084
10.850000000000001	0.003816793893129771
10.95	0.0015267175572519084
11.05	0.0030534351145038168
11.150000000000002	0.0007633587786259542
11.25	0.
11.350000000000001	0.
11.45	0.0007633587786259542
11.55	0.0015267175572519084
11.650000000000002	0.0022900763358778627
11.75	0.0022900763358778627
11.850000000000001	0.0015267175572519084
12.049999999999999	0

==> Htot_histogramData_model3_plot2.dat <==
binData	heightData
-11.95	0
-11.85	0.004750593824228029
-11.75	0.004750593824228029
-11.65	0.
-11.549999999999999	0.0023752969121140144
-11.45	0.
-11.35	0.
-11.25	0.007125890736342043
-11.15	0.0023752969121140144
-11.049999999999999	0.
-10.95	0.
-10.85	0.
-10.75	0.004750593824228029
-10.649999999999999	0.
-10.549999999999999	0.009501187648456057
-10.45	0.007125890736342043
-10.35	0.009501187648456057
-10.25	0.004750593824228029
-10.149999999999999	0.
-10.049999999999999	0.0023752969121140144
-9.95	0.0023752969121140144
-9.85	0.0023752969121140144
-9.75	0.0023752969121140144
-9.649999999999999	0.0023752969121140144
-9.549999999999999	0.0023752969121140144
-9.45	0.004750593824228029
-9.35	0.
-9.25	0.0023752969121140144
-9.149999999999999	0.
-9.049999999999999	0.0023752969121140144
-8.95	0.004750593824228029
-8.85	0.004750593824228029
-8.75	0.
-8.649999999999999	0.004750593824228029
-8.549999999999999	0.0023752969121140144
-8.45	0.
-8.35	0.0023752969121140144
-8.25	0.
-8.149999999999999	0.007125890736342043
-8.049999999999999	0.007125890736342043
-7.95	0.007125890736342043
-7.8500000000000005	0.004750593824228029
-7.75	0.
-7.65	0.007125890736342043
-7.550000000000001	0.009501187648456057
-7.45	0.011876484560570071
-7.3500000000000005	0.009501187648456057
-7.25	0.009501187648456057
-7.15	0.004750593824228029
-7.05	0.004750593824228029
-6.95	0.007125890736342043
-6.8500000000000005	0.0023752969121140144
-6.75	0.
-6.65	0.007125890736342043
-6.55	0.011876484560570071
-6.45	0.0023752969121140144
-6.3500000000000005	0.0023752969121140144
-6.25	0.011876484560570071
-6.15	0.007125890736342043
-6.05	0.009501187648456057
-5.95	0.028503562945368172
-5.8500000000000005	0.
-5.75	0.007125890736342043
-5.65	0.004750593824228029
-5.55	0.014251781472684086
-5.45	0.011876484560570071
-5.3500000000000005	0.007125890736342043
-5.25	0.019002375296912115
-5.15	0.0166270783847981
-5.05	0.011876484560570071
-4.95	0.014251781472684086
-4.8500000000000005	0.019002375296912115
-4.75	0.011876484560570071
-4.65	0.026128266033254157
-4.55	0.0166270783847981
-4.45	0.0166270783847981
-4.3500000000000005	0.014251781472684086
-4.25	0.030878859857482184
-4.15	0.023752969121140142
-4.05	0.035629453681710214
-3.95	0.0166270783847981
-3.8500000000000005	0.011876484560570071
-3.750000000000001	0.023752969121140142
-3.6499999999999995	0.028503562945368172
-3.55	0.021377672209026127
-3.45	0.023752969121140142
-3.3500000000000005	0.040380047505938245
-3.250000000000001	0.019002375296912115
-3.1499999999999995	0.021377672209026127
-3.05	0.040380047505938245
-2.95	0.023752969121140142
-2.8500000000000005	0.04275534441805225
-2.750000000000001	0.040380047505938245
-2.6499999999999995	0.030878859857482184
-2.55	0.040380047505938245
-2.45	0.047505938242280284
-2.3500000000000005	0.0498812351543943
-2.249999999999999	0.07363420427553444
-2.1499999999999995	0.05463182897862233
-2.05	0.07600950118764846
-1.95	0.0831353919239905
-1.8500000000000003	0.0688836104513064
-1.749999999999999	0.07363420427553444
-1.6499999999999992	0.12114014251781473
-1.5499999999999996	0.1021377672209026
-1.45	0.1187648456057007
-1.3500000000000003	0.1496437054631829
-1.249999999999999	0.14251781472684086
-1.1499999999999992	0.17814726840855108
-1.0499999999999996	0.18052256532066507
-0.95	0.18527315914489312
-0.8500000000000003	0.26365795724465557
-0.7499999999999989	0.2161520190023753
-0.6499999999999992	0.3182897862232779
-0.5499999999999996	0.3824228028503563
-0.45	0.4346793349168646
-0.35000000000000037	0.4821852731591449
-0.24999999999999895	0.6128266033254157
-0.1499999999999993	0.7790973871733967
-0.04999999999999964	1.
0.05	0.8693586698337292
0.14999999999999963	0.7695961995249406
0.25000000000000105	0.5083135391923991
0.3500000000000007	0.4655581947743468
0.45000000000000034	0.32779097387173395
0.55	0.3182897862232779
0.6499999999999997	0.2850356294536817
0.7500000000000011	0.28028503562945367
0.8500000000000008	0.2755344418052256
0.9500000000000004	0.27790973871733965
1.05	0.27315914489311166
1.1499999999999997	0.2589073634204275
1.250000000000001	0.29691211401425177
1.3500000000000008	0.2992874109263658
1.4500000000000004	0.34441805225653205
1.55	0.36104513064133015
1.6499999999999997	0.37767220902612825
1.750000000000001	0.4323040380047506
1.8500000000000008	0.5605700712589073
1.9500000000000004	0.6484560570071259
2.05	0.7030878859857482
2.1499999999999995	0.6104513064133017
2.250000000000001	0.42280285035629456
2.3500000000000005	0.37054631828978624
2.45	0.29453681710213775
2.55	0.23515439429928742
2.6499999999999995	0.2589073634204275
2.750000000000001	0.1995249406175772
2.8500000000000005	0.19477434679334918
2.95	0.17814726840855108
3.05	0.15676959619952494
3.1499999999999995	0.1496437054631829
3.250000000000001	0.1496437054631829
3.3500000000000005	0.14726840855106887
3.45	0.15676959619952494
3.55	0.13064133016627077
3.6499999999999995	0.10926365795724466
3.750000000000001	0.13064133016627077
3.8500000000000005	0.0997624703087886
3.95	0.07363420427553444
4.05	0.09026128266033254
4.1499999999999995	0.08076009501187649
4.250000000000001	0.08788598574821853
4.349999999999999	0.057007125890736345
4.45	0.09263657957244656
4.550000000000002	0.0831353919239905
4.6499999999999995	0.07125890736342043
4.750000000000001	0.07600950118764846
4.849999999999999	0.08788598574821853
4.95	0.0831353919239905
5.050000000000002	0.07600950118764846
5.1499999999999995	0.07838479809976247
5.250000000000001	0.07600950118764846
5.349999999999999	0.07125890736342043
5.45	0.026128266033254157
5.550000000000002	0.07125890736342043
5.6499999999999995	0.06413301662707839
5.750000000000001	0.047505938242280284
5.849999999999999	0.07600950118764846
5.95	0.07363420427553444
6.050000000000002	0.07838479809976247
6.1499999999999995	0.057007125890736345
6.250000000000001	0.0665083135391924
6.349999999999999	0.04275534441805225
6.45	0.057007125890736345
6.550000000000002	0.052256532066508314
6.6499999999999995	0.0831353919239905
6.750000000000001	0.052256532066508314
6.849999999999999	0.057007125890736345
6.95	0.040380047505938245
7.050000000000002	0.07363420427553444
7.1499999999999995	0.08076009501187649
7.250000000000001	0.0665083135391924
7.350000000000002	0.07125890736342043
7.45	0.057007125890736345
7.550000000000002	0.05463182897862233
7.6499999999999995	0.0855106888361045
7.750000000000001	0.0665083135391924
7.850000000000002	0.08076009501187649
7.95	0.09026128266033254
8.050000000000002	0.07838479809976247
8.15	0.0688836104513064
8.250000000000002	0.08788598574821853
8.350000000000003	0.08788598574821853
8.450000000000001	0.04275534441805225
8.550000000000002	0.0665083135391924
8.65	0.07125890736342043
8.750000000000002	0.06413301662707839
8.850000000000003	0.047505938242280284
8.950000000000001	0.052256532066508314
9.050000000000002	0.040380047505938245
9.15	0.06175771971496437
9.250000000000002	0.052256532066508314
9.350000000000003	0.021377672209026127
9.450000000000001	0.026128266033254157
9.550000000000002	0.030878859857482184
9.65	0.047505938242280284
9.750000000000002	0.052256532066508314
9.850000000000003	0.026128266033254157
9.950000000000001	0.047505938242280284
10.050000000000002	0.0498812351543943
10.15	0.023752969121140142
10.250000000000002	0.030878859857482184
10.350000000000003	0.030878859857482184
10.450000000000001	0.023752969121140142
10.550000000000002	0.035629453681710214
10.65	0.040380047505938245
10.750000000000002	0.030878859857482184
10.850000000000003	0.019002375296912115
10.950000000000001	0.021377672209026127
11.050000000000002	0.019002375296912115
11.15	0.028503562945368172
11.250000000000002	0.014251781472684086
11.350000000000003	0.023752969121140142
11.450000000000001	0.035629453681710214
11.550000000000002	0.021377672209026127
11.65	0.014251781472684086
11.750000000000002	0.021377672209026127
11.850000000000003	0.011876484560570071
11.950000000000001	0.0332541567695962
12.15	0

==> Htot_histogramData_model3_plot3.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.004273504273504274
-11.85	0.008547008547008548
-11.75	0.02564102564102564
-11.649999999999999	0.01282051282051282
-11.549999999999999	0.01282051282051282
-11.45	0.008547008547008548
-11.35	0.004273504273504274
-11.25	0.
-11.149999999999999	0.
-11.049999999999999	0.004273504273504274
-10.95	0.004273504273504274
-10.85	0.008547008547008548
-10.75	0.01282051282051282
-10.649999999999999	0.008547008547008548
-10.549999999999999	0.01282051282051282
-10.45	0.008547008547008548
-10.35	0.008547008547008548
-10.25	0.008547008547008548
-10.149999999999999	0.
-10.049999999999999	0.017094017094017096
-9.95	0.01282051282051282
-9.85	0.004273504273504274
-9.75	0.
-9.649999999999999	0.01282051282051282
-9.549999999999999	0.004273504273504274
-9.45	0.008547008547008548
-9.35	0.01282051282051282
-9.25	0.
-9.149999999999999	0.008547008547008548
-9.049999999999999	0.004273504273504274
-8.95	0.004273504273504274
-8.85	0.008547008547008548
-8.75	0.03418803418803419
-8.649999999999999	0.02564102564102564
-8.549999999999999	0.017094017094017096
-8.45	0.017094017094017096
-8.35	0.004273504273504274
-8.25	0.021367521367521368
-8.149999999999999	0.017094017094017096
-8.049999999999999	0.
-7.95	0.017094017094017096
-7.85	0.008547008547008548
-7.75	0.008547008547008548
-7.65	0.01282051282051282
-7.55	0.029914529914529916
-7.45	0.01282051282051282
-7.35	0.017094017094017096
-7.25	0.021367521367521368
-7.1499999999999995	0.017094017094017096
-7.05	0.017094017094017096
-6.95	0.017094017094017096
-6.85	0.029914529914529916
-6.75	0.029914529914529916
-6.6499999999999995	0.01282051282051282
-6.55	0.008547008547008548
-6.45	0.01282051282051282
-6.35	0.01282051282051282
-6.25	0.017094017094017096
-6.1499999999999995	0.029914529914529916
-6.05	0.03418803418803419
-5.95	0.01282051282051282
-5.85	0.03418803418803419
-5.75	0.02564102564102564
-5.6499999999999995	0.05128205128205128
-5.55	0.029914529914529916
-5.45	0.03418803418803419
-5.35	0.008547008547008548
-5.25	0.021367521367521368
-5.1499999999999995	0.021367521367521368
-5.05	0.03418803418803419
-4.95	0.02564102564102564
-4.85	0.029914529914529916
-4.75	0.03418803418803419
-4.6499999999999995	0.02564102564102564
-4.55	0.017094017094017096
-4.45	0.04700854700854701
-4.35	0.04700854700854701
-4.25	0.05128205128205128
-4.1499999999999995	0.029914529914529916
-4.05	0.042735042735042736
-3.95	0.04700854700854701
-3.8500000000000005	0.07692307692307693
-3.749999999999999	0.03418803418803419
-3.6499999999999995	0.07692307692307693
-3.55	0.05128205128205128
-3.45	0.06837606837606838
-3.3500000000000005	0.07692307692307693
-3.249999999999999	0.05982905982905983
-3.1499999999999995	0.05982905982905983
-3.05	0.08547008547008547
-2.95	0.08547008547008547
-2.8500000000000005	0.08974358974358974
-2.749999999999999	0.09829059829059829
-2.6499999999999995	0.10683760683760683
-2.55	0.12393162393162394
-2.45	0.16666666666666666
-2.3499999999999988	0.14957264957264957
-2.249999999999999	0.10256410256410256
-2.1499999999999995	0.17094017094017094
-2.05	0.14102564102564102
-1.95	0.18376068376068377
-1.8499999999999985	0.26495726495726496
-1.749999999999999	0.2222222222222222
-1.6499999999999992	0.2948717948717949
-1.5499999999999996	0.28205128205128205
-1.45	0.2905982905982906
-1.3499999999999985	0.2905982905982906
-1.249999999999999	0.358974358974359
-1.1499999999999992	0.3974358974358974
-1.0499999999999996	0.41025641025641024
-0.95	0.5085470085470085
-0.8499999999999985	0.594017094017094
-0.7499999999999989	0.6581196581196581
-0.6499999999999992	0.6752136752136753
-0.5499999999999996	0.7606837606837606
-0.45	0.7606837606837606
-0.3499999999999986	0.9444444444444444
-0.24999999999999895	1.
-0.1499999999999993	0.811965811965812
-0.04999999999999964	0.9658119658119658
0.05	0.9700854700854701
0.1500000000000014	0.9145299145299145
0.25000000000000105	0.7521367521367521
0.3500000000000007	0.6794871794871795
0.45000000000000034	0.7307692307692307
0.55	0.7222222222222222
0.6500000000000015	0.6068376068376068
0.7500000000000011	0.594017094017094
0.8500000000000008	0.5811965811965812
0.9500000000000004	0.6153846153846154
1.05	0.5726495726495726
1.1500000000000015	0.6367521367521367
1.250000000000001	0.5042735042735043
1.3500000000000008	0.5854700854700855
1.4500000000000004	0.5982905982905983
1.55	0.5897435897435898
1.6500000000000015	0.5341880341880342
1.750000000000001	0.5427350427350427
1.8500000000000008	0.5641025641025641
1.9500000000000004	0.5384615384615384
2.05	0.5384615384615384
2.1500000000000012	0.6111111111111112
2.250000000000001	0.5470085470085471
2.3500000000000005	0.5085470085470085
2.45	0.48717948717948717
2.55	0.32051282051282054
2.6500000000000012	0.3888888888888889
2.750000000000001	0.405982905982906
2.8500000000000005	0.3418803418803419
2.95	0.3418803418803419
3.05	0.33760683760683763
3.1500000000000012	0.23931623931623933
3.250000000000001	0.29914529914529914
3.3500000000000005	0.27350427350427353
3.45	0.2094017094017094
3.55	0.18803418803418803
3.6500000000000012	0.2777777777777778
3.750000000000001	0.25213675213675213
3.8500000000000005	0.2606837606837607
3.95	0.27350427350427353
4.05	0.1581196581196581
4.150000000000001	0.20085470085470086
4.249999999999999	0.17094017094017094
4.3500000000000005	0.20085470085470086
4.450000000000002	0.20512820512820512
4.55	0.21794871794871795
4.650000000000001	0.1752136752136752
4.749999999999999	0.17094017094017094
4.8500000000000005	0.14102564102564102
4.950000000000002	0.12393162393162394
5.05	0.17094017094017094
5.150000000000001	0.1794871794871795
5.249999999999999	0.14102564102564102
5.3500000000000005	0.1581196581196581
5.450000000000002	0.10683760683760683
5.55	0.13675213675213677
5.650000000000001	0.11965811965811966
5.749999999999999	0.1752136752136752
5.8500000000000005	0.16666666666666666
5.950000000000002	0.09829059829059829
6.05	0.14102564102564102
6.150000000000001	0.13675213675213677
6.249999999999999	0.10256410256410256
6.3500000000000005	0.09401709401709402
6.450000000000002	0.11965811965811966
6.55	0.14102564102564102
6.650000000000001	0.1282051282051282
6.749999999999999	0.09829059829059829
6.8500000000000005	0.11538461538461539
6.950000000000002	0.10256410256410256
7.05	0.08974358974358974
7.150000000000001	0.13247863247863248
7.250000000000003	0.10683760683760683
7.3500000000000005	0.12393162393162394
7.450000000000002	0.10683760683760683
7.55	0.08547008547008547
7.650000000000001	0.11538461538461539
7.750000000000003	0.08547008547008547
7.8500000000000005	0.1111111111111111
7.950000000000002	0.11965811965811966
8.05	0.07264957264957266
8.150000000000002	0.0641025641025641
8.250000000000004	0.10683760683760683
8.350000000000001	0.09829059829059829
8.450000000000003	0.07692307692307693
8.55	0.10256410256410256
8.650000000000002	0.07264957264957266
8.750000000000004	0.0811965811965812
8.850000000000001	0.08974358974358974
8.950000000000003	0.08547008547008547
9.05	0.07264957264957266
9.150000000000002	0.08974358974358974
9.250000000000004	0.08547008547008547
9.350000000000001	0.05982905982905983
9.450000000000003	0.07692307692307693
9.55	0.042735042735042736
9.650000000000002	0.0811965811965812
9.750000000000004	0.07264957264957266
9.850000000000001	0.08547008547008547
9.950000000000003	0.0641025641025641
10.05	0.05982905982905983
10.150000000000002	0.07264957264957266
10.250000000000004	0.05555555555555555
10.350000000000001	0.05128205128205128
10.450000000000003	0.07692307692307693
10.55	0.08974358974358974
10.650000000000002	0.06837606837606838
10.750000000000004	0.07692307692307693
10.850000000000001	0.06837606837606838
10.950000000000003	0.08974358974358974
11.05	0.03418803418803419
11.150000000000002	0.038461538461538464
11.250000000000004	0.029914529914529916
11.350000000000001	0.05982905982905983
11.450000000000003	0.03418803418803419
11.55	0.042735042735042736
11.650000000000002	0.05982905982905983
11.750000000000004	0.042735042735042736
11.850000000000001	0.042735042735042736
11.950000000000003	0.04700854700854701
12.15	0

==> Htot_histogramData_model3_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.019230769230769232
-11.85	0.057692307692307696
-11.75	0.04807692307692308
-11.649999999999999	0.04807692307692308
-11.549999999999999	0.08653846153846154
-11.45	0.07692307692307693
-11.35	0.04807692307692308
-11.25	0.04807692307692308
-11.149999999999999	0.09615384615384616
-11.049999999999999	0.07692307692307693
-10.95	0.028846153846153848
-10.85	0.04807692307692308
-10.75	0.057692307692307696
-10.649999999999999	0.057692307692307696
-10.549999999999999	0.057692307692307696
-10.45	0.07692307692307693
-10.35	0.04807692307692308
-10.25	0.028846153846153848
-10.149999999999999	0.057692307692307696
-10.049999999999999	0.028846153846153848
-9.95	0.07692307692307693
-9.85	0.028846153846153848
-9.75	0.038461538461538464
-9.649999999999999	0.09615384615384616
-9.549999999999999	0.07692307692307693
-9.45	0.04807692307692308
-9.35	0.09615384615384616
-9.25	0.057692307692307696
-9.149999999999999	0.0673076923076923
-9.049999999999999	0.057692307692307696
-8.95	0.0673076923076923
-8.85	0.09615384615384616
-8.75	0.04807692307692308
-8.649999999999999	0.057692307692307696
-8.549999999999999	0.11538461538461539
-8.45	0.038461538461538464
-8.35	0.057692307692307696
-8.25	0.09615384615384616
-8.149999999999999	0.10576923076923077
-8.049999999999999	0.11538461538461539
-7.95	0.038461538461538464
-7.85	0.07692307692307693
-7.75	0.04807692307692308
-7.65	0.0673076923076923
-7.55	0.14423076923076922
-7.45	0.08653846153846154
-7.35	0.0673076923076923
-7.25	0.0673076923076923
-7.1499999999999995	0.10576923076923077
-7.05	0.0673076923076923
-6.95	0.057692307692307696
-6.85	0.07692307692307693
-6.75	0.057692307692307696
-6.6499999999999995	0.10576923076923077
-6.55	0.08653846153846154
-6.45	0.10576923076923077
-6.35	0.07692307692307693
-6.25	0.10576923076923077
-6.1499999999999995	0.11538461538461539
-6.05	0.09615384615384616
-5.95	0.08653846153846154
-5.85	0.15384615384615385
-5.75	0.1346153846153846
-5.6499999999999995	0.11538461538461539
-5.55	0.15384615384615385
-5.45	0.19230769230769232
-5.35	0.11538461538461539
-5.25	0.09615384615384616
-5.1499999999999995	0.11538461538461539
-5.05	0.11538461538461539
-4.95	0.14423076923076922
-4.85	0.125
-4.75	0.1346153846153846
-4.6499999999999995	0.1346153846153846
-4.55	0.19230769230769232
-4.45	0.16346153846153846
-4.35	0.21153846153846154
-4.25	0.23076923076923078
-4.1499999999999995	0.23076923076923078
-4.05	0.20192307692307693
-3.95	0.2403846153846154
-3.8500000000000005	0.2403846153846154
-3.749999999999999	0.25961538461538464
-3.6499999999999995	0.25961538461538464
-3.55	0.25961538461538464
-3.45	0.20192307692307693
-3.3500000000000005	0.2403846153846154
-3.249999999999999	0.4326923076923077
-3.1499999999999995	0.20192307692307693
-3.05	0.21153846153846154
-2.95	0.34615384615384615
-2.8500000000000005	0.25961538461538464
-2.749999999999999	0.33653846153846156
-2.6499999999999995	0.38461538461538464
-2.55	0.4230769230769231
-2.45	0.2980769230769231
-2.3499999999999988	0.41346153846153844
-2.249999999999999	0.33653846153846156
-2.1499999999999995	0.36538461538461536
-2.05	0.4807692307692308
-1.95	0.4326923076923077
-1.8499999999999985	0.46153846153846156
-1.749999999999999	0.5384615384615384
-1.6499999999999992	0.6057692307692307
-1.5499999999999996	0.5961538461538461
-1.45	0.6153846153846154
-1.3499999999999985	0.6153846153846154
-1.249999999999999	0.6442307692307693
-1.1499999999999992	0.7596153846153846
-1.0499999999999996	0.8076923076923077
-0.95	0.7980769230769231
-0.8499999999999985	0.8653846153846154
-0.7499999999999989	0.8942307692307693
-0.6499999999999992	0.7884615384615384
-0.5499999999999996	0.7884615384615384
-0.45	0.9615384615384616
-0.3499999999999986	0.9615384615384616
-0.24999999999999895	0.8269230769230769
-0.1499999999999993	0.9230769230769231
-0.04999999999999964	0.9423076923076923
0.05	0.7692307692307693
0.1500000000000014	0.8076923076923077
0.25000000000000105	1.
0.3500000000000007	0.8365384615384616
0.45000000000000034	0.8076923076923077
0.55	0.75
0.6500000000000015	0.875
0.7500000000000011	0.8461538461538461
0.8500000000000008	0.75
0.9500000000000004	0.8365384615384616
1.05	0.6538461538461539
1.1500000000000015	0.6634615384615384
1.250000000000001	0.5673076923076923
1.3500000000000008	0.5384615384615384
1.4500000000000004	0.6730769230769231
1.55	0.7307692307692307
1.6500000000000015	0.6923076923076923
1.750000000000001	0.6730769230769231
1.8500000000000008	0.6730769230769231
1.9500000000000004	0.5480769230769231
2.05	0.6346153846153846
2.1500000000000012	0.5384615384615384
2.250000000000001	0.5192307692307693
2.3500000000000005	0.6057692307692307
2.45	0.6153846153846154
2.55	0.5576923076923077
2.6500000000000012	0.5961538461538461
2.750000000000001	0.41346153846153844
2.8500000000000005	0.5480769230769231
2.95	0.46153846153846156
3.05	0.46153846153846156
3.1500000000000012	0.5384615384615384
3.250000000000001	0.5192307692307693
3.3500000000000005	0.2980769230769231
3.45	0.4807692307692308
3.55	0.5384615384615384
3.6500000000000012	0.375
3.750000000000001	0.34615384615384615
3.8500000000000005	0.40384615384615385
3.95	0.34615384615384615
4.05	0.3942307692307692
4.150000000000001	0.3942307692307692
4.249999999999999	0.28846153846153844
4.3500000000000005	0.34615384615384615
4.450000000000002	0.3942307692307692
4.55	0.34615384615384615
4.650000000000001	0.36538461538461536
4.749999999999999	0.25961538461538464
4.8500000000000005	0.3557692307692308
4.950000000000002	0.3076923076923077
5.05	0.34615384615384615
5.150000000000001	0.25
5.249999999999999	0.2403846153846154
5.3500000000000005	0.22115384615384615
5.450000000000002	0.20192307692307693
5.55	0.23076923076923078
5.650000000000001	0.28846153846153844
5.749999999999999	0.18269230769230768
5.8500000000000005	0.33653846153846156
5.950000000000002	0.23076923076923078
6.05	0.21153846153846154
6.150000000000001	0.20192307692307693
6.249999999999999	0.21153846153846154
6.3500000000000005	0.17307692307692307
6.450000000000002	0.15384615384615385
6.55	0.3076923076923077
6.650000000000001	0.19230769230769232
6.749999999999999	0.3269230769230769
6.8500000000000005	0.21153846153846154
6.950000000000002	0.2692307692307692
7.05	0.23076923076923078
7.150000000000001	0.16346153846153846
7.250000000000003	0.19230769230769232
7.3500000000000005	0.14423076923076922
7.450000000000002	0.16346153846153846
7.55	0.22115384615384615
7.650000000000001	0.20192307692307693
7.750000000000003	0.125
7.8500000000000005	0.14423076923076922
7.950000000000002	0.28846153846153844
8.05	0.14423076923076922
8.150000000000002	0.16346153846153846
8.250000000000004	0.20192307692307693
8.350000000000001	0.10576923076923077
8.450000000000003	0.1346153846153846
8.55	0.10576923076923077
8.650000000000002	0.20192307692307693
8.750000000000004	0.11538461538461539
8.850000000000001	0.21153846153846154
8.950000000000003	0.21153846153846154
9.05	0.11538461538461539
9.150000000000002	0.21153846153846154
9.250000000000004	0.09615384615384616
9.350000000000001	0.18269230769230768
9.450000000000003	0.17307692307692307
9.55	0.16346153846153846
9.650000000000002	0.1346153846153846
9.750000000000004	0.125
9.850000000000001	0.17307692307692307
9.950000000000003	0.11538461538461539
10.05	0.18269230769230768
10.150000000000002	0.15384615384615385
10.250000000000004	0.08653846153846154
10.350000000000001	0.08653846153846154
10.450000000000003	0.0673076923076923
10.55	0.10576923076923077
10.650000000000002	0.16346153846153846
10.750000000000004	0.057692307692307696
10.850000000000001	0.14423076923076922
10.950000000000003	0.17307692307692307
11.05	0.10576923076923077
11.150000000000002	0.125
11.250000000000004	0.11538461538461539
11.350000000000001	0.07692307692307693
11.450000000000003	0.14423076923076922
11.55	0.10576923076923077
11.650000000000002	0.09615384615384616
11.750000000000004	0.07692307692307693
11.850000000000001	0.125
11.950000000000003	0.11538461538461539
12.15	0

==> Htot_histogramData_model4_plot1.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.0007320644216691069
-11.85	0.
-11.75	0.
-11.649999999999999	0.
-11.549999999999999	0.
-11.45	0.
-11.35	0.
-11.25	0.0007320644216691069
-11.149999999999999	0.
-11.049999999999999	0.0014641288433382138
-10.95	0.
-10.85	0.0014641288433382138
-10.75	0.
-10.649999999999999	0.
-10.549999999999999	0.
-10.45	0.0007320644216691069
-10.35	0.0007320644216691069
-10.25	0.
-10.149999999999999	0.
-10.049999999999999	0.0007320644216691069
-9.95	0.
-9.85	0.0007320644216691069
-9.75	0.0007320644216691069
-9.649999999999999	0.0007320644216691069
-9.549999999999999	0.0007320644216691069
-9.45	0.
-9.35	0.
-9.25	0.0007320644216691069
-9.149999999999999	0.
-9.049999999999999	0.0007320644216691069
-8.95	0.
-8.85	0.
-8.75	0.
-8.649999999999999	0.
-8.549999999999999	0.
-8.45	0.0007320644216691069
-8.35	0.
-8.25	0.0007320644216691069
-8.149999999999999	0.
-8.049999999999999	0.0007320644216691069
-7.95	0.
-7.85	0.
-7.75	0.0014641288433382138
-7.65	0.0007320644216691069
-7.55	0.
-7.45	0.0007320644216691069
-7.35	0.0007320644216691069
-7.25	0.
-7.1499999999999995	0.
-7.05	0.
-6.95	0.0014641288433382138
-6.85	0.
-6.75	0.0007320644216691069
-6.6499999999999995	0.0007320644216691069
-6.55	0.0014641288433382138
-6.45	0.0007320644216691069
-6.35	0.
-6.25	0.0007320644216691069
-6.1499999999999995	0.
-6.05	0.
-5.95	0.0014641288433382138
-5.85	0.0021961932650073207
-5.75	0.0007320644216691069
-5.6499999999999995	0.0007320644216691069
-5.55	0.0014641288433382138
-5.45	0.0007320644216691069
-5.35	0.0007320644216691069
-5.25	0.0014641288433382138
-5.1499999999999995	0.0014641288433382138
-5.05	0.
-4.95	0.
-4.85	0.0007320644216691069
-4.75	0.0007320644216691069
-4.6499999999999995	0.
-4.55	0.0021961932650073207
-4.45	0.0007320644216691069
-4.35	0.0021961932650073207
-4.25	0.0014641288433382138
-4.1499999999999995	0.0021961932650073207
-4.05	0.0007320644216691069
-3.95	0.005124450951683748
-3.8500000000000005	0.007320644216691069
-3.749999999999999	0.0036603221083455345
-3.6499999999999995	0.0036603221083455345
-3.55	0.0021961932650073207
-3.45	0.0021961932650073207
-3.3500000000000005	0.0014641288433382138
-3.249999999999999	0.0014641288433382138
-3.1499999999999995	0.0007320644216691069
-3.05	0.
-2.95	0.0014641288433382138
-2.8500000000000005	0.0014641288433382138
-2.749999999999999	0.004392386530014641
-2.6499999999999995	0.0007320644216691069
-2.55	0.0029282576866764276
-2.45	0.0036603221083455345
-2.3499999999999988	0.006588579795021962
-2.249999999999999	0.004392386530014641
-2.1499999999999995	0.01171303074670571
-2.05	0.008784773060029283
-1.95	0.005856515373352855
-1.8499999999999985	0.008784773060029283
-1.749999999999999	0.010980966325036604
-1.6499999999999992	0.010980966325036604
-1.5499999999999996	0.013909224011713031
-1.45	0.008052708638360176
-1.3499999999999985	0.008784773060029283
-1.249999999999999	0.019765739385065886
-1.1499999999999992	0.03367496339677892
-1.0499999999999996	0.040995607613469986
-0.95	0.02342606149341142
-0.8499999999999985	0.03367496339677892
-0.7499999999999989	0.04465592972181552
-0.6499999999999992	0.034407027818448024
-0.5499999999999996	0.036603221083455345
-0.45	0.06442166910688141
-0.3499999999999986	0.12298682284040996
-0.24999999999999895	0.17496339677891654
-0.1499999999999993	0.3579795021961933
-0.04999999999999964	0.9392386530014641
0.05	1.
0.1500000000000014	0.32650073206442165
0.25000000000000105	0.12152269399707175
0.3500000000000007	0.07906295754026355
0.45000000000000034	0.04319180087847731
0.55	0.046120058565153735
0.6500000000000015	0.029282576866764276
0.7500000000000011	0.030014641288433383
0.8500000000000008	0.022693997071742314
0.9500000000000004	0.03953147877013177
1.05	0.03953147877013177
1.1500000000000015	0.04319180087847731
1.250000000000001	0.05490483162518302
1.3500000000000008	0.05856515373352855
1.4500000000000004	0.07101024890190337
1.55	0.10688140556368961
1.6500000000000015	0.1581259150805271
1.750000000000001	0.23792093704245973
1.8500000000000008	0.38872620790629575
1.9500000000000004	0.5490483162518301
2.05	0.6566617862371888
2.1500000000000012	0.4765739385065886
2.250000000000001	0.29941434846266474
2.3500000000000005	0.1800878477306003
2.45	0.11200585651537336
2.55	0.08784773060029283
2.6500000000000012	0.0629575402635432
2.750000000000001	0.03953147877013177
2.8500000000000005	0.02635431918008785
2.95	0.03587115666178624
3.05	0.02562225475841874
3.1500000000000012	0.017569546120058566
3.250000000000001	0.02562225475841874
3.3500000000000005	0.019765739385065886
3.45	0.01903367496339678
3.55	0.015373352855051245
3.6500000000000012	0.016105417276720352
3.750000000000001	0.012445095168374817
3.8500000000000005	0.010980966325036604
3.95	0.01171303074670571
4.05	0.01171303074670571
4.150000000000001	0.010980966325036604
4.249999999999999	0.007320644216691069
4.3500000000000005	0.004392386530014641
4.450000000000002	0.008052708638360176
4.55	0.012445095168374817
4.650000000000001	0.005856515373352855
4.749999999999999	0.005856515373352855
4.8500000000000005	0.006588579795021962
4.950000000000002	0.0036603221083455345
5.05	0.005124450951683748
5.150000000000001	0.005856515373352855
5.249999999999999	0.007320644216691069
5.3500000000000005	0.005856515373352855
5.450000000000002	0.008784773060029283
5.55	0.007320644216691069
5.650000000000001	0.0036603221083455345
5.749999999999999	0.005856515373352855
5.8500000000000005	0.005856515373352855
5.950000000000002	0.006588579795021962
6.05	0.005856515373352855
6.150000000000001	0.0029282576866764276
6.249999999999999	0.006588579795021962
6.3500000000000005	0.008052708638360176
6.450000000000002	0.005124450951683748
6.55	0.006588579795021962
6.650000000000001	0.006588579795021962
6.749999999999999	0.00951683748169839
6.8500000000000005	0.005856515373352855
6.950000000000002	0.01171303074670571
7.05	0.013177159590043924
7.150000000000001	0.015373352855051245
7.250000000000003	0.017569546120058566
7.3500000000000005	0.013177159590043924
7.450000000000002	0.021961932650073207
7.55	0.02342606149341142
7.650000000000001	0.030014641288433383
7.750000000000003	0.036603221083455345
7.8500000000000005	0.04758418740849195
7.950000000000002	0.04465592972181552
8.05	0.03806734992679356
8.150000000000002	0.046120058565153735
8.250000000000004	0.03513909224011713
8.350000000000001	0.03733528550512445
8.450000000000003	0.03587115666178624
8.55	0.027818448023426062
8.650000000000002	0.020497803806734993
8.750000000000004	0.015373352855051245
8.850000000000001	0.010980966325036604
8.950000000000003	0.005856515373352855
9.05	0.008052708638360176
9.150000000000002	0.010248901903367497
9.250000000000004	0.005124450951683748
9.350000000000001	0.004392386530014641
9.450000000000003	0.005124450951683748
9.55	0.0021961932650073207
9.650000000000002	0.005856515373352855
9.750000000000004	0.0021961932650073207
9.850000000000001	0.004392386530014641
9.950000000000003	0.004392386530014641
10.05	0.0007320644216691069
10.150000000000002	0.0029282576866764276
10.250000000000004	0.0014641288433382138
10.350000000000001	0.0014641288433382138
10.450000000000003	0.0007320644216691069
10.55	0.0021961932650073207
10.650000000000002	0.0029282576866764276
10.750000000000004	0.0007320644216691069
10.850000000000001	0.0021961932650073207
10.950000000000003	0.004392386530014641
11.05	0.0029282576866764276
11.150000000000002	0.0007320644216691069
11.250000000000004	0.0021961932650073207
11.350000000000001	0.
11.450000000000003	0.0007320644216691069
11.55	0.0014641288433382138
11.650000000000002	0.0029282576866764276
11.750000000000004	0.0007320644216691069
11.850000000000001	0.0014641288433382138
11.950000000000003	0.0029282576866764276
12.15	0

==> Htot_histogramData_model4_plot2.dat <==
binData	heightData
-11.95	0
-11.85	0.0021645021645021645
-11.75	0.
-11.65	0.
-11.549999999999999	0.004329004329004329
-11.45	0.0021645021645021645
-11.35	0.004329004329004329
-11.25	0.004329004329004329
-11.15	0.
-11.049999999999999	0.0021645021645021645
-10.95	0.
-10.85	0.0021645021645021645
-10.75	0.0021645021645021645
-10.649999999999999	0.0021645021645021645
-10.549999999999999	0.004329004329004329
-10.45	0.
-10.35	0.0021645021645021645
-10.25	0.
-10.149999999999999	0.004329004329004329
-10.049999999999999	0.
-9.95	0.0021645021645021645
-9.85	0.
-9.75	0.004329004329004329
-9.649999999999999	0.004329004329004329
-9.549999999999999	0.
-9.45	0.0021645021645021645
-9.35	0.008658008658008658
-9.25	0.004329004329004329
-9.149999999999999	0.0021645021645021645
-9.049999999999999	0.006493506493506494
-8.95	0.010822510822510822
-8.85	0.0021645021645021645
-8.75	0.0021645021645021645
-8.649999999999999	0.0021645021645021645
-8.549999999999999	0.
-8.45	0.004329004329004329
-8.35	0.004329004329004329
-8.25	0.006493506493506494
-8.149999999999999	0.004329004329004329
-8.049999999999999	0.006493506493506494
-7.95	0.006493506493506494
-7.8500000000000005	0.004329004329004329
-7.75	0.0021645021645021645
-7.65	0.006493506493506494
-7.550000000000001	0.
-7.45	0.004329004329004329
-7.3500000000000005	0.006493506493506494
-7.25	0.004329004329004329
-7.15	0.0021645021645021645
-7.05	0.008658008658008658
-6.95	0.006493506493506494
-6.8500000000000005	0.004329004329004329
-6.75	0.006493506493506494
-6.65	0.010822510822510822
-6.55	0.
-6.45	0.0021645021645021645
-6.3500000000000005	0.004329004329004329
-6.25	0.
-6.15	0.010822510822510822
-6.05	0.012987012987012988
-5.95	0.012987012987012988
-5.8500000000000005	0.0021645021645021645
-5.75	0.012987012987012988
-5.65	0.010822510822510822
-5.55	0.010822510822510822
-5.45	0.0021645021645021645
-5.3500000000000005	0.008658008658008658
-5.25	0.006493506493506494
-5.15	0.006493506493506494
-5.05	0.010822510822510822
-4.95	0.004329004329004329
-4.8500000000000005	0.008658008658008658
-4.75	0.008658008658008658
-4.65	0.008658008658008658
-4.55	0.012987012987012988
-4.45	0.004329004329004329
-4.3500000000000005	0.015151515151515152
-4.25	0.010822510822510822
-4.15	0.015151515151515152
-4.05	0.008658008658008658
-3.95	0.012987012987012988
-3.8500000000000005	0.01948051948051948
-3.750000000000001	0.025974025974025976
-3.6499999999999995	0.023809523809523808
-3.55	0.021645021645021644
-3.45	0.02813852813852814
-3.3500000000000005	0.025974025974025976
-3.250000000000001	0.030303030303030304
-3.1499999999999995	0.021645021645021644
-3.05	0.030303030303030304
-2.95	0.01948051948051948
-2.8500000000000005	0.01948051948051948
-2.750000000000001	0.03463203463203463
-2.6499999999999995	0.032467532467532464
-2.55	0.03463203463203463
-2.45	0.04329004329004329
-2.3500000000000005	0.03463203463203463
-2.249999999999999	0.04112554112554113
-2.1499999999999995	0.05844155844155844
-2.05	0.047619047619047616
-1.95	0.08225108225108226
-1.8500000000000003	0.08008658008658008
-1.749999999999999	0.07142857142857142
-1.6499999999999992	0.07792207792207792
-1.5499999999999996	0.07575757575757576
-1.45	0.10173160173160173
-1.3500000000000003	0.09740259740259741
-1.249999999999999	0.11471861471861472
-1.1499999999999992	0.13852813852813853
-1.0499999999999996	0.18398268398268397
-0.95	0.20995670995670995
-0.8500000000000003	0.22294372294372294
-0.7499999999999989	0.27705627705627706
-0.6499999999999992	0.3116883116883117
-0.5499999999999996	0.38311688311688313
-0.45	0.3658008658008658
-0.35000000000000037	0.42207792207792205
-0.24999999999999895	0.6190476190476191
-0.1499999999999993	0.7792207792207793
-0.04999999999999964	1.
0.05	0.9004329004329005
0.14999999999999963	0.6883116883116883
0.25000000000000105	0.538961038961039
0.3500000000000007	0.39826839826839827
0.45000000000000034	0.3225108225108225
0.55	0.2619047619047619
0.6499999999999997	0.2748917748917749
0.7500000000000011	0.2662337662337662
0.8500000000000008	0.23809523809523808
0.9500000000000004	0.2510822510822511
1.05	0.26406926406926406
1.1499999999999997	0.2662337662337662
1.250000000000001	0.3051948051948052
1.3500000000000008	0.31385281385281383
1.4500000000000004	0.37662337662337664
1.55	0.3961038961038961
1.6499999999999997	0.45454545454545453
1.750000000000001	0.44155844155844154
1.8500000000000008	0.47186147186147187
1.9500000000000004	0.6103896103896104
2.05	0.6212121212121212
2.1499999999999995	0.5822510822510822
2.250000000000001	0.4653679653679654
2.3500000000000005	0.3852813852813853
2.45	0.2922077922077922
2.55	0.24675324675324675
2.6499999999999995	0.23809523809523808
2.750000000000001	0.21428571428571427
2.8500000000000005	0.1774891774891775
2.95	0.1774891774891775
3.05	0.14502164502164502
3.1499999999999995	0.14935064935064934
3.250000000000001	0.15800865800865802
3.3500000000000005	0.1341991341991342
3.45	0.11688311688311688
3.55	0.11688311688311688
3.6499999999999995	0.11255411255411256
3.750000000000001	0.11688311688311688
3.8500000000000005	0.08874458874458875
3.95	0.07792207792207792
4.05	0.08441558441558442
4.1499999999999995	0.1038961038961039
4.250000000000001	0.05194805194805195
4.349999999999999	0.07142857142857142
4.45	0.08658008658008658
4.550000000000002	0.05194805194805195
4.6499999999999995	0.09307359307359307
4.750000000000001	0.06060606060606061
4.849999999999999	0.05844155844155844
4.95	0.047619047619047616
5.050000000000002	0.05627705627705628
5.1499999999999995	0.0367965367965368
5.250000000000001	0.05194805194805195
5.349999999999999	0.03463203463203463
5.45	0.04329004329004329
5.550000000000002	0.04329004329004329
5.6499999999999995	0.05627705627705628
5.750000000000001	0.06926406926406926
5.849999999999999	0.0367965367965368
5.95	0.045454545454545456
6.050000000000002	0.05194805194805195
6.1499999999999995	0.05411255411255411
6.250000000000001	0.045454545454545456
6.349999999999999	0.05844155844155844
6.45	0.06277056277056277
6.550000000000002	0.049783549783549784
6.6499999999999995	0.05844155844155844
6.750000000000001	0.04329004329004329
6.849999999999999	0.06277056277056277
6.95	0.06493506493506493
7.050000000000002	0.05627705627705628
7.1499999999999995	0.0670995670995671
7.250000000000001	0.06060606060606061
7.350000000000002	0.06926406926406926
7.45	0.0735930735930736
7.550000000000002	0.06493506493506493
7.6499999999999995	0.049783549783549784
7.750000000000001	0.07142857142857142
7.850000000000002	0.07142857142857142
7.95	0.05411255411255411
8.050000000000002	0.06926406926406926
8.15	0.047619047619047616
8.250000000000002	0.06060606060606061
8.350000000000003	0.06060606060606061
8.450000000000001	0.05194805194805195
8.550000000000002	0.049783549783549784
8.65	0.05627705627705628
8.750000000000002	0.05844155844155844
8.850000000000003	0.04329004329004329
8.950000000000001	0.032467532467532464
9.050000000000002	0.04112554112554113
9.15	0.03463203463203463
9.250000000000002	0.0367965367965368
9.350000000000003	0.030303030303030304
9.450000000000001	0.04112554112554113
9.550000000000002	0.049783549783549784
9.65	0.04329004329004329
9.750000000000002	0.02813852813852814
9.850000000000003	0.03463203463203463
9.950000000000001	0.021645021645021644
10.050000000000002	0.025974025974025976
10.15	0.03463203463203463
10.250000000000002	0.025974025974025976
10.350000000000003	0.02813852813852814
10.450000000000001	0.017316017316017316
10.550000000000002	0.01948051948051948
10.65	0.01948051948051948
10.750000000000002	0.030303030303030304
10.850000000000003	0.012987012987012988
10.950000000000001	0.017316017316017316
11.050000000000002	0.023809523809523808
11.15	0.012987012987012988
11.250000000000002	0.021645021645021644
11.350000000000003	0.012987012987012988
11.450000000000001	0.015151515151515152
11.550000000000002	0.017316017316017316
11.65	0.017316017316017316
11.750000000000002	0.010822510822510822
11.850000000000003	0.015151515151515152
11.950000000000001	0.004329004329004329
12.15	0

==> Htot_histogramData_model4_plot3.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.004291845493562232
-11.85	0.008583690987124463
-11.75	0.02145922746781116
-11.649999999999999	0.008583690987124463
-11.549999999999999	0.004291845493562232
-11.45	0.008583690987124463
-11.35	0.
-11.25	0.004291845493562232
-11.149999999999999	0.012875536480686695
-11.049999999999999	0.004291845493562232
-10.95	0.008583690987124463
-10.85	0.008583690987124463
-10.75	0.004291845493562232
-10.649999999999999	0.
-10.549999999999999	0.004291845493562232
-10.45	0.012875536480686695
-10.35	0.012875536480686695
-10.25	0.008583690987124463
-10.149999999999999	0.004291845493562232
-10.049999999999999	0.004291845493562232
-9.95	0.008583690987124463
-9.85	0.012875536480686695
-9.75	0.017167381974248927
-9.649999999999999	0.02145922746781116
-9.549999999999999	0.004291845493562232
-9.45	0.008583690987124463
-9.35	0.004291845493562232
-9.25	0.
-9.149999999999999	0.
-9.049999999999999	0.012875536480686695
-8.95	0.012875536480686695
-8.85	0.017167381974248927
-8.75	0.017167381974248927
-8.649999999999999	0.017167381974248927
-8.549999999999999	0.008583690987124463
-8.45	0.008583690987124463
-8.35	0.008583690987124463
-8.25	0.012875536480686695
-8.149999999999999	0.017167381974248927
-8.049999999999999	0.02145922746781116
-7.95	0.030042918454935622
-7.85	0.012875536480686695
-7.75	0.008583690987124463
-7.65	0.012875536480686695
-7.55	0.02575107296137339
-7.45	0.004291845493562232
-7.35	0.008583690987124463
-7.25	0.017167381974248927
-7.1499999999999995	0.02575107296137339
-7.05	0.012875536480686695
-6.95	0.012875536480686695
-6.85	0.017167381974248927
-6.75	0.004291845493562232
-6.6499999999999995	0.012875536480686695
-6.55	0.034334763948497854
-6.45	0.004291845493562232
-6.35	0.02145922746781116
-6.25	0.008583690987124463
-6.1499999999999995	0.017167381974248927
-6.05	0.02575107296137339
-5.95	0.017167381974248927
-5.85	0.02145922746781116
-5.75	0.012875536480686695
-5.6499999999999995	0.012875536480686695
-5.55	0.02575107296137339
-5.45	0.04721030042918455
-5.35	0.02575107296137339
-5.25	0.02145922746781116
-5.1499999999999995	0.02145922746781116
-5.05	0.017167381974248927
-4.95	0.017167381974248927
-4.85	0.017167381974248927
-4.75	0.034334763948497854
-4.6499999999999995	0.017167381974248927
-4.55	0.030042918454935622
-4.45	0.05150214592274678
-4.35	0.04721030042918455
-4.25	0.05150214592274678
-4.1499999999999995	0.04721030042918455
-4.05	0.03862660944206009
-3.95	0.06437768240343347
-3.8500000000000005	0.05150214592274678
-3.749999999999999	0.07296137339055794
-3.6499999999999995	0.04721030042918455
-3.55	0.055793991416309016
-3.45	0.060085836909871244
-3.3500000000000005	0.0815450643776824
-3.249999999999999	0.11587982832618025
-3.1499999999999995	0.055793991416309016
-3.05	0.0815450643776824
-2.95	0.0815450643776824
-2.8500000000000005	0.07296137339055794
-2.749999999999999	0.12446351931330472
-2.6499999999999995	0.11587982832618025
-2.55	0.10300429184549356
-2.45	0.1459227467811159
-2.3499999999999988	0.0944206008583691
-2.249999999999999	0.15450643776824036
-2.1499999999999995	0.15450643776824036
-2.05	0.19742489270386265
-1.95	0.19313304721030042
-1.8499999999999985	0.18025751072961374
-1.749999999999999	0.2317596566523605
-1.6499999999999992	0.3090128755364807
-1.5499999999999996	0.38197424892703863
-1.45	0.27896995708154504
-1.3499999999999985	0.31759656652360513
-1.249999999999999	0.3261802575107296
-1.1499999999999992	0.351931330472103
-1.0499999999999996	0.44635193133047213
-0.95	0.463519313304721
-0.8499999999999985	0.5321888412017167
-0.7499999999999989	0.7296137339055794
-0.6499999999999992	0.6523605150214592
-0.5499999999999996	0.7939914163090128
-0.45	0.7682403433476395
-0.3499999999999986	0.8669527896995708
-0.24999999999999895	0.7682403433476395
-0.1499999999999993	1.
-0.04999999999999964	1.
0.05	0.8798283261802575
0.1500000000000014	0.9656652360515021
0.25000000000000105	0.8583690987124464
0.3500000000000007	0.871244635193133
0.45000000000000034	0.759656652360515
0.55	0.6909871244635193
0.6500000000000015	0.6652360515021459
0.7500000000000011	0.575107296137339
0.8500000000000008	0.5622317596566524
0.9500000000000004	0.5836909871244635
1.05	0.5836909871244635
1.1500000000000015	0.6266094420600858
1.250000000000001	0.5579399141630901
1.3500000000000008	0.49356223175965663
1.4500000000000004	0.5407725321888412
1.55	0.575107296137339
1.6500000000000015	0.5236051502145923
1.750000000000001	0.5579399141630901
1.8500000000000008	0.592274678111588
1.9500000000000004	0.6137339055793991
2.05	0.5965665236051502
2.1500000000000012	0.5493562231759657
2.250000000000001	0.5622317596566524
2.3500000000000005	0.4678111587982833
2.45	0.47639484978540775
2.55	0.575107296137339
2.6500000000000012	0.4978540772532189
2.750000000000001	0.33047210300429186
2.8500000000000005	0.4248927038626609
2.95	0.36909871244635195
3.05	0.351931330472103
3.1500000000000012	0.3648068669527897
3.250000000000001	0.2532188841201717
3.3500000000000005	0.26609442060085836
3.45	0.296137339055794
3.55	0.23605150214592274
3.6500000000000012	0.30042918454935624
3.750000000000001	0.2875536480686695
3.8500000000000005	0.2145922746781116
3.95	0.19313304721030042
4.05	0.1888412017167382
4.150000000000001	0.21030042918454936
4.249999999999999	0.2017167381974249
4.3500000000000005	0.2017167381974249
4.450000000000002	0.19313304721030042
4.55	0.15450643776824036
4.650000000000001	0.13304721030042918
4.749999999999999	0.21030042918454936
4.8500000000000005	0.18025751072961374
4.950000000000002	0.17167381974248927
5.05	0.19742489270386265
5.150000000000001	0.13304721030042918
5.249999999999999	0.13304721030042918
5.3500000000000005	0.13733905579399142
5.450000000000002	0.09012875536480687
5.55	0.13304721030042918
5.650000000000001	0.14163090128755365
5.749999999999999	0.14163090128755365
5.8500000000000005	0.11587982832618025
5.950000000000002	0.15021459227467812
6.05	0.13304721030042918
6.150000000000001	0.11587982832618025
6.249999999999999	0.14163090128755365
6.3500000000000005	0.11158798283261803
6.450000000000002	0.1072961373390558
6.55	0.13304721030042918
6.650000000000001	0.12875536480686695
6.749999999999999	0.13733905579399142
6.8500000000000005	0.11587982832618025
6.950000000000002	0.07725321888412018
7.05	0.09871244635193133
7.150000000000001	0.055793991416309016
7.250000000000003	0.08583690987124463
7.3500000000000005	0.10300429184549356
7.450000000000002	0.09012875536480687
7.55	0.1072961373390558
7.650000000000001	0.0944206008583691
7.750000000000003	0.11587982832618025
7.8500000000000005	0.0815450643776824
7.950000000000002	0.08583690987124463
8.05	0.07725321888412018
8.150000000000002	0.12446351931330472
8.250000000000004	0.0944206008583691
8.350000000000001	0.11587982832618025
8.450000000000003	0.07725321888412018
8.55	0.1072961373390558
8.650000000000002	0.07296137339055794
8.750000000000004	0.06437768240343347
8.850000000000001	0.08583690987124463
8.950000000000003	0.055793991416309016
9.05	0.0815450643776824
9.150000000000002	0.06437768240343347
9.250000000000004	0.055793991416309016
9.350000000000001	0.07725321888412018
9.450000000000003	0.07725321888412018
9.55	0.07725321888412018
9.650000000000002	0.10300429184549356
9.750000000000004	0.0815450643776824
9.850000000000001	0.06437768240343347
9.950000000000003	0.055793991416309016
10.05	0.06866952789699571
10.150000000000002	0.060085836909871244
10.250000000000004	0.04291845493562232
10.350000000000001	0.05150214592274678
10.450000000000003	0.04291845493562232
10.55	0.08583690987124463
10.650000000000002	0.05150214592274678
10.750000000000004	0.03862660944206009
10.850000000000001	0.04291845493562232
10.950000000000003	0.06866952789699571
11.05	0.060085836909871244
11.150000000000002	0.05150214592274678
11.250000000000004	0.04291845493562232
11.350000000000001	0.07725321888412018
11.450000000000003	0.04721030042918455
11.55	0.034334763948497854
11.650000000000002	0.04721030042918455
11.750000000000004	0.06437768240343347
11.850000000000001	0.034334763948497854
11.950000000000003	0.034334763948497854
12.15	0

==> Htot_histogramData_model4_plot4.dat <==
binData	heightData
-12.049999999999999	0
-11.95	0.039603960396039604
-11.85	0.0594059405940594
-11.75	0.04950495049504951
-11.649999999999999	0.07920792079207921
-11.549999999999999	0.04950495049504951
-11.45	0.04950495049504951
-11.35	0.0594059405940594
-11.25	0.019801980198019802
-11.149999999999999	0.0594059405940594
-11.049999999999999	0.0594059405940594
-10.95	0.0297029702970297
-10.85	0.06930693069306931
-10.75	0.0594059405940594
-10.649999999999999	0.0891089108910891
-10.549999999999999	0.009900990099009901
-10.45	0.0297029702970297
-10.35	0.0594059405940594
-10.25	0.10891089108910891
-10.149999999999999	0.039603960396039604
-10.049999999999999	0.0594059405940594
-9.95	0.04950495049504951
-9.85	0.07920792079207921
-9.75	0.0594059405940594
-9.649999999999999	0.0594059405940594
-9.549999999999999	0.12871287128712872
-9.45	0.0297029702970297
-9.35	0.07920792079207921
-9.25	0.039603960396039604
-9.149999999999999	0.0891089108910891
-9.049999999999999	0.0297029702970297
-8.95	0.039603960396039604
-8.85	0.10891089108910891
-8.75	0.09900990099009901
-8.649999999999999	0.0891089108910891
-8.549999999999999	0.09900990099009901
-8.45	0.0891089108910891
-8.35	0.0594059405940594
-8.25	0.04950495049504951
-8.149999999999999	0.0891089108910891
-8.049999999999999	0.0594059405940594
-7.95	0.0891089108910891
-7.85	0.039603960396039604
-7.75	0.0297029702970297
-7.65	0.04950495049504951
-7.55	0.07920792079207921
-7.45	0.07920792079207921
-7.35	0.039603960396039604
-7.25	0.04950495049504951
-7.1499999999999995	0.0594059405940594
-7.05	0.10891089108910891
-6.95	0.0891089108910891
-6.85	0.07920792079207921
-6.75	0.1188118811881188
-6.6499999999999995	0.1188118811881188
-6.55	0.09900990099009901
-6.45	0.10891089108910891
-6.35	0.06930693069306931
-6.25	0.12871287128712872
-6.1499999999999995	0.06930693069306931
-6.05	0.13861386138613863
-5.95	0.12871287128712872
-5.85	0.10891089108910891
-5.75	0.09900990099009901
-5.6499999999999995	0.15841584158415842
-5.55	0.10891089108910891
-5.45	0.13861386138613863
-5.35	0.06930693069306931
-5.25	0.06930693069306931
-5.1499999999999995	0.0891089108910891
-5.05	0.19801980198019803
-4.95	0.1188118811881188
-4.85	0.09900990099009901
-4.75	0.12871287128712872
-4.6499999999999995	0.16831683168316833
-4.55	0.21782178217821782
-4.45	0.21782178217821782
-4.35	0.31683168316831684
-4.25	0.2376237623762376
-4.1499999999999995	0.24752475247524752
-4.05	0.27722772277227725
-3.95	0.3069306930693069
-3.8500000000000005	0.24752475247524752
-3.749999999999999	0.22772277227722773
-3.6499999999999995	0.2079207920792079
-3.55	0.3069306930693069
-3.45	0.297029702970297
-3.3500000000000005	0.24752475247524752
-3.249999999999999	0.3069306930693069
-3.1499999999999995	0.4158415841584158
-3.05	0.3564356435643564
-2.95	0.297029702970297
-2.8500000000000005	0.25742574257425743
-2.749999999999999	0.32673267326732675
-2.6499999999999995	0.5148514851485149
-2.55	0.48514851485148514
-2.45	0.33663366336633666
-2.3499999999999988	0.36633663366336633
-2.249999999999999	0.45544554455445546
-2.1499999999999995	0.42574257425742573
-2.05	0.504950495049505
-1.95	0.504950495049505
-1.8499999999999985	0.48514851485148514
-1.749999999999999	0.5742574257425742
-1.6499999999999992	0.6633663366336634
-1.5499999999999996	0.6138613861386139
-1.45	0.504950495049505
-1.3499999999999985	0.6831683168316832
-1.249999999999999	0.7722772277227723
-1.1499999999999992	0.7722772277227723
-1.0499999999999996	0.7821782178217822
-0.95	0.9306930693069307
-0.8499999999999985	0.6831683168316832
-0.7499999999999989	0.8910891089108911
-0.6499999999999992	0.8712871287128713
-0.5499999999999996	0.8811881188118812
-0.45	0.8811881188118812
-0.3499999999999986	0.9702970297029703
-0.24999999999999895	0.8415841584158416
-0.1499999999999993	0.8910891089108911
-0.04999999999999964	0.8217821782178217
0.05	0.7524752475247525
0.1500000000000014	0.8415841584158416
0.25000000000000105	1.
0.3500000000000007	0.7722772277227723
0.45000000000000034	0.7326732673267327
0.55	0.8217821782178217
0.6500000000000015	0.7227722772277227
0.7500000000000011	0.7821782178217822
0.8500000000000008	0.7128712871287128
0.9500000000000004	0.6732673267326733
1.05	0.7920792079207921
1.1500000000000015	0.7425742574257426
1.250000000000001	0.6336633663366337
1.3500000000000008	0.6138613861386139
1.4500000000000004	0.5841584158415841
1.55	0.6237623762376238
1.6500000000000015	0.6831683168316832
1.750000000000001	0.5445544554455446
1.8500000000000008	0.594059405940594
1.9500000000000004	0.5247524752475248
2.05	0.6534653465346535
2.1500000000000012	0.5841584158415841
2.250000000000001	0.5445544554455446
2.3500000000000005	0.6435643564356436
2.45	0.49504950495049505
2.55	0.49504950495049505
2.6500000000000012	0.42574257425742573
2.750000000000001	0.44554455445544555
2.8500000000000005	0.4158415841584158
2.95	0.5445544554455446
3.05	0.43564356435643564
3.1500000000000012	0.5148514851485149
3.250000000000001	0.42574257425742573
3.3500000000000005	0.46534653465346537
3.45	0.49504950495049505
3.55	0.39603960396039606
3.6500000000000012	0.46534653465346537
3.750000000000001	0.39603960396039606
3.8500000000000005	0.45544554455445546
3.95	0.42574257425742573
4.05	0.3465346534653465
4.150000000000001	0.33663366336633666
4.249999999999999	0.33663366336633666
4.3500000000000005	0.36633663366336633
4.450000000000002	0.32673267326732675
4.55	0.27722772277227725
4.650000000000001	0.4752475247524752
4.749999999999999	0.43564356435643564
4.8500000000000005	0.2871287128712871
4.950000000000002	0.37623762376237624
5.05	0.38613861386138615
5.150000000000001	0.33663366336633666
5.249999999999999	0.3069306930693069
5.3500000000000005	0.27722772277227725
5.450000000000002	0.31683168316831684
5.55	0.18811881188118812
5.650000000000001	0.24752475247524752
5.749999999999999	0.1782178217821782
5.8500000000000005	0.27722772277227725
5.950000000000002	0.18811881188118812
6.05	0.26732673267326734
6.150000000000001	0.16831683168316833
6.249999999999999	0.2079207920792079
6.3500000000000005	0.21782178217821782
6.450000000000002	0.36633663366336633
6.55	0.27722772277227725
6.650000000000001	0.18811881188118812
6.749999999999999	0.21782178217821782
6.8500000000000005	0.22772277227722773
6.950000000000002	0.2376237623762376
7.05	0.19801980198019803
7.150000000000001	0.25742574257425743
7.250000000000003	0.16831683168316833
7.3500000000000005	0.22772277227722773
7.450000000000002	0.1485148514851485
7.55	0.1782178217821782
7.650000000000001	0.21782178217821782
7.750000000000003	0.21782178217821782
7.8500000000000005	0.1782178217821782
7.950000000000002	0.1782178217821782
8.05	0.12871287128712872
8.150000000000002	0.19801980198019803
8.250000000000004	0.1782178217821782
8.350000000000001	0.2079207920792079
8.450000000000003	0.19801980198019803
8.55	0.13861386138613863
8.650000000000002	0.12871287128712872
8.750000000000004	0.16831683168316833
8.850000000000001	0.1188118811881188
8.950000000000003	0.18811881188118812
9.05	0.1188118811881188
9.150000000000002	0.2079207920792079
9.250000000000004	0.09900990099009901
9.350000000000001	0.10891089108910891
9.450000000000003	0.1188118811881188
9.55	0.15841584158415842
9.650000000000002	0.13861386138613863
9.750000000000004	0.10891089108910891
9.850000000000001	0.10891089108910891
9.950000000000003	0.19801980198019803
10.05	0.1188118811881188
10.150000000000002	0.1782178217821782
10.250000000000004	0.13861386138613863
10.350000000000001	0.1782178217821782
10.450000000000003	0.1188118811881188
10.55	0.07920792079207921
10.650000000000002	0.09900990099009901
10.750000000000004	0.15841584158415842
10.850000000000001	0.09900990099009901
10.950000000000003	0.09900990099009901
11.05	0.12871287128712872
11.150000000000002	0.13861386138613863
11.250000000000004	0.10891089108910891
11.350000000000001	0.13861386138613863
11.450000000000003	0.1188118811881188
11.55	0.12871287128712872
11.650000000000002	0.09900990099009901
11.750000000000004	0.0594059405940594
11.850000000000001	0.0891089108910891
11.950000000000003	0.10891089108910891
12.15	0

==> Mz_histogramData_model11169_plot1.dat <==
binData	heightData
-7.05	0
-6.95	0.00043776448270830295
-6.8500000000000005	0.00029184298847220193
-6.75	0.00029184298847220193
-6.65	0.0005836859769444039
-6.55	0.0005836859769444039
-6.45	0.0005836859769444039
-6.3500000000000005	0.00043776448270830295
-6.25	0.0005836859769444039
-6.15	0.0008755289654166059
-6.05	0.0008755289654166059
-5.95	0.0005836859769444039
-5.8500000000000005	0.0007296074711805049
-5.75	0.0011673719538888077
-5.65	0.0008755289654166059
-5.55	0.0011673719538888077
-5.45	0.0017510579308332118
-5.3500000000000005	0.0013132934481249088
-5.25	0.0014592149423610099
-5.15	0.0014592149423610099
-5.05	0.0014592149423610099
-4.95	0.0020429009193054137
-4.8500000000000005	0.0011673719538888077
-4.75	0.0027725083904859187
-4.6499999999999995	0.0013132934481249088
-4.55	0.0024806654020137165
-4.45	0.0020429009193054137
-4.3500000000000005	0.0013132934481249088
-4.25	0.0036480373559025243
-4.1499999999999995	0.0035021158616664236
-4.05	0.004523566321319131
-3.95	0.0035021158616664236
-3.85	0.005545016780971837
-3.75	0.006858310229096746
-3.65	0.01036042609076317
-3.55	0.012841091492776886
-3.45	0.01765650080256822
-3.35	0.03181088574347001
-3.25	0.07923537137020283
-3.15	0.2076462862979717
-3.05	0.3182547789289362
-2.95	0.24383481686852473
-2.8499999999999996	0.1359988326280461
-2.75	0.07033416022180067
-2.6500000000000004	0.05121844447687144
-2.55	0.033999708157011525
-2.45	0.03151904275499781
-2.3499999999999996	0.02714139792791478
-2.25	0.02203414562965125
-2.1499999999999995	0.018969794250693128
-2.05	0.02072085218152634
-1.95	0.024222968043192763
-1.8499999999999994	0.018386108273748723
-1.7499999999999998	0.01751057930833212
-1.6499999999999992	0.02232598861812345
-1.5499999999999996	0.030643513789581207
-1.45	0.04027433240916387
-1.3499999999999994	0.05399095286735736
-1.2499999999999998	0.08711513205895229
-1.1499999999999992	0.24967167663796877
-1.0499999999999996	1.
-0.95	0.8070917846198745
-0.8499999999999994	0.24996351962644098
-0.7499999999999998	0.11688311688311688
-0.6499999999999992	0.0748577265431198
-0.5499999999999996	0.055596089303954474
-0.45	0.0443601342477747
-0.3499999999999995	0.03181088574347001
-0.24999999999999983	0.024806654020137167
-0.1499999999999993	0.020283087698818036
-0.04999999999999964	0.0056909382752079385
0.05	0.0056909382752079385
0.15000000000000052	0.020283087698818036
0.25000000000000017	0.024806654020137167
0.3500000000000007	0.03181088574347001
0.45000000000000034	0.0443601342477747
0.55	0.055596089303954474
0.6500000000000006	0.0748577265431198
0.7500000000000002	0.11688311688311688
0.8500000000000008	0.24996351962644098
0.9500000000000004	0.8070917846198745
1.05	1.
1.1499999999999997	0.24967167663796877
1.250000000000001	0.08711513205895229
1.3500000000000008	0.05399095286735736
1.4500000000000004	0.04027433240916387
1.55	0.030643513789581207
1.6499999999999997	0.02232598861812345
1.750000000000001	0.01751057930833212
1.8500000000000008	0.018386108273748723
1.9500000000000004	0.024222968043192763
2.05	0.02072085218152634
2.1499999999999995	0.018969794250693128
2.250000000000001	0.02203414562965125
2.3500000000000005	0.02714139792791478
2.45	0.03151904275499781
2.55	0.033999708157011525
2.6500000000000012	0.05121844447687144
2.750000000000001	0.07033416022180067
2.8500000000000005	0.1359988326280461
2.95	0.24383481686852473
3.05	0.3182547789289362
3.1500000000000012	0.2076462862979717
3.250000000000001	0.07923537137020283
3.3500000000000005	0.03181088574347001
3.45	0.01765650080256822
3.55	0.012841091492776886
3.6500000000000012	0.01036042609076317
3.750000000000001	0.006858310229096746
3.8500000000000005	0.005545016780971837
3.95	0.0035021158616664236
4.05	0.004523566321319131
4.150000000000001	0.0035021158616664236
4.250000000000001	0.0036480373559025243
4.3500000000000005	0.0013132934481249088
4.45	0.0020429009193054137
4.55	0.0024806654020137165
4.650000000000001	0.0013132934481249088
4.750000000000001	0.0027725083904859187
4.8500000000000005	0.0011673719538888077
4.95	0.0020429009193054137
5.05	0.0014592149423610099
5.150000000000001	0.0014592149423610099
5.250000000000001	0.0014592149423610099
5.3500000000000005	0.0013132934481249088
5.45	0.0017510579308332118
5.55	0.0011673719538888077
5.650000000000001	0.0008755289654166059
5.750000000000001	0.0011673719538888077
5.8500000000000005	0.0007296074711805049
5.95	0.0005836859769444039
6.05	0.0008755289654166059
6.150000000000001	0.0008755289654166059
6.250000000000001	0.0005836859769444039
6.3500000000000005	0.00043776448270830295
6.45	0.0005836859769444039
6.55	0.0005836859769444039
6.650000000000001	0.0005836859769444039
6.750000000000001	0.00029184298847220193
6.8500000000000005	0.00029184298847220193
6.95	0.00043776448270830295
7.1499999999999995	0

==> Mz_histogramData_model11169_plot2.dat <==
binData	heightData
-7.05	0
-6.95	0.009140245644101685
-6.8500000000000005	0.0057126535275635534
-6.75	0.007140816909454442
-6.65	0.007997714938588975
-6.55	0.009997143673236219
-6.45	0.006569551556698086
-6.3500000000000005	0.009140245644101685
-6.25	0.010282776349614395
-6.15	0.006855184233076264
-6.05	0.007997714938588975
-5.95	0.008283347614967152
-5.8500000000000005	0.009140245644101685
-5.75	0.010854041702370752
-5.65	0.010568409025992574
-5.55	0.010568409025992574
-5.45	0.011139674378748929
-5.3500000000000005	0.013996001142530705
-5.25	0.012853470437017995
-5.15	0.010568409025992574
-5.05	0.01456726649528706
-4.95	0.01599542987717795
-4.8500000000000005	0.020279920022850614
-4.75	0.019137389317337904
-4.6499999999999995	0.021422450728363324
-4.55	0.02570694087403599
-4.45	0.021708083404741504
-4.3500000000000005	0.0294201656669523
-4.25	0.030277063696086834
-4.1499999999999995	0.0345615538417595
-4.05	0.04255926878034847
-3.95	0.05169951442445016
-3.85	0.051985147100828334
-3.75	0.06112539274493002
-3.65	0.08197657812053699
-3.55	0.10711225364181662
-3.45	0.11282490716938018
-3.35	0.15395601256783775
-3.25	0.2159383033419023
-3.15	0.3044844330191374
-3.05	0.3596115395601257
-2.95	0.3041988003427592
-2.8499999999999996	0.21793773207654957
-2.75	0.155955441302485
-2.6500000000000004	0.12882033704655813
-2.55	0.1213938874607255
-2.45	0.11482433590402742
-2.3499999999999996	0.1036846615252785
-2.25	0.10225649814338761
-2.1499999999999995	0.10654098828906026
-2.05	0.10796915167095116
-1.95	0.10654098828906026
-1.8499999999999994	0.11910882604970009
-1.7499999999999998	0.12253641816623821
-1.6499999999999992	0.13253356183947443
-1.5499999999999996	0.15109968580405597
-1.45	0.17080834047415025
-1.3499999999999994	0.21822336475292772
-1.2499999999999998	0.28734647243644673
-1.1499999999999992	0.4301628106255356
-1.0499999999999996	0.9263067694944301
-0.95	1.
-0.8499999999999994	0.43644672950585545
-0.7499999999999998	0.2482147957726364
-0.6499999999999992	0.1533847472150814
-0.5499999999999996	0.11482433590402742
-0.45	0.08940302770636961
-0.3499999999999995	0.06683804627249357
-0.24999999999999983	0.056269637246501
-0.1499999999999993	0.038560411311053984
-0.04999999999999964	0.013996001142530705
0.05	0.013996001142530705
0.15000000000000052	0.038560411311053984
0.25000000000000017	0.056269637246501
0.3500000000000007	0.06683804627249357
0.45000000000000034	0.08940302770636961
0.55	0.11482433590402742
0.6500000000000006	0.1533847472150814
0.7500000000000002	0.2482147957726364
0.8500000000000008	0.43644672950585545
0.9500000000000004	1.
1.05	0.9263067694944301
1.1499999999999997	0.4301628106255356
1.250000000000001	0.28734647243644673
1.3500000000000008	0.21822336475292772
1.4500000000000004	0.17080834047415025
1.55	0.15109968580405597
1.6499999999999997	0.13253356183947443
1.750000000000001	0.12253641816623821
1.8500000000000008	0.11910882604970009
1.9500000000000004	0.10654098828906026
2.05	0.10796915167095116
2.1499999999999995	0.10654098828906026
2.250000000000001	0.10225649814338761
2.3500000000000005	0.1036846615252785
2.45	0.11482433590402742
2.55	0.1213938874607255
2.6500000000000012	0.12882033704655813
2.750000000000001	0.155955441302485
2.8500000000000005	0.21793773207654957
2.95	0.3041988003427592
3.05	0.3596115395601257
3.1500000000000012	0.3044844330191374
3.250000000000001	0.2159383033419023
3.3500000000000005	0.15395601256783775
3.45	0.11282490716938018
3.55	0.10711225364181662
3.6500000000000012	0.08197657812053699
3.750000000000001	0.06112539274493002
3.8500000000000005	0.051985147100828334
3.95	0.05169951442445016
4.05	0.04255926878034847
4.150000000000001	0.0345615538417595
4.250000000000001	0.030277063696086834
4.3500000000000005	0.0294201656669523
4.45	0.021708083404741504
4.55	0.02570694087403599
4.650000000000001	0.021422450728363324
4.750000000000001	0.019137389317337904
4.8500000000000005	0.020279920022850614
4.95	0.01599542987717795
5.05	0.01456726649528706
5.150000000000001	0.010568409025992574
5.250000000000001	0.012853470437017995
5.3500000000000005	0.013996001142530705
5.45	0.011139674378748929
5.55	0.010568409025992574
5.650000000000001	0.010568409025992574
5.750000000000001	0.010854041702370752
5.8500000000000005	0.009140245644101685
5.95	0.008283347614967152
6.05	0.007997714938588975
6.150000000000001	0.006855184233076264
6.250000000000001	0.010282776349614395
6.3500000000000005	0.009140245644101685
6.45	0.006569551556698086
6.55	0.009997143673236219
6.650000000000001	0.007997714938588975
6.750000000000001	0.007140816909454442
6.8500000000000005	0.0057126535275635534
6.95	0.009140245644101685
7.1499999999999995	0

==> Mz_histogramData_model11169_plot3.dat <==
binData	heightData
-7.05	0
-6.95	0.01424361493123772
-6.8500000000000005	0.019155206286836934
-6.75	0.0137524557956778
-6.65	0.012278978388998035
-6.55	0.018664047151277015
-6.45	0.018172888015717092
-6.3500000000000005	0.01768172888015717
-6.25	0.018172888015717092
-6.15	0.01719056974459725
-6.05	0.023084479371316306
-5.95	0.029960707269155205
-5.8500000000000005	0.02455795677799607
-5.75	0.029469548133595286
-5.65	0.02406679764243615
-5.55	0.03732809430255403
-5.45	0.03094302554027505
-5.3500000000000005	0.03487229862475442
-5.25	0.0343811394891945
-5.15	0.04616895874263261
-5.05	0.054027504911591355
-4.95	0.04223968565815324
-4.8500000000000005	0.046660117878192534
-4.75	0.07269155206286837
-4.6499999999999995	0.06827111984282908
-4.55	0.06679764243614932
-4.45	0.07612966601178782
-4.3500000000000005	0.08840864440078586
-4.25	0.08644400785854617
-4.1499999999999995	0.10510805500982318
-4.05	0.11493123772102161
-3.95	0.12278978388998035
-3.85	0.12917485265225934
-3.75	0.17092337917485265
-3.65	0.17730844793713163
-3.55	0.19155206286836934
-3.45	0.23919449901768172
-3.35	0.2539292730844794
-3.25	0.27161100196463656
-3.15	0.2784872298624754
-3.05	0.2725933202357564
-2.95	0.26178781925343814
-2.8499999999999996	0.25343811394891946
-2.75	0.2475442043222004
-2.6500000000000004	0.2244597249508841
-2.55	0.24607072691552062
-2.45	0.22986247544204322
-2.3499999999999996	0.2293713163064833
-2.25	0.2357563850687623
-2.1499999999999995	0.24017681728880158
-2.05	0.24705304518664048
-1.95	0.2475442043222004
-1.8499999999999994	0.24361493123772102
-1.7499999999999998	0.2691552062868369
-1.6499999999999992	0.2917485265225933
-1.5499999999999996	0.32220039292730845
-1.45	0.36787819253438114
-1.3499999999999994	0.4400785854616896
-1.2499999999999998	0.5555009823182712
-1.1499999999999992	0.7175834970530451
-1.0499999999999996	0.8914538310412574
-0.95	1.
-0.8499999999999994	0.787819253438114
-0.7499999999999998	0.5761296660117878
-0.6499999999999992	0.46021611001964635
-0.5499999999999996	0.36296660117878193
-0.45	0.2775049115913556
-0.3499999999999995	0.2357563850687623
-0.24999999999999983	0.18909626719056974
-0.1499999999999993	0.1144400785854617
-0.04999999999999964	0.04567779960707269
0.05	0.04567779960707269
0.15000000000000052	0.1144400785854617
0.25000000000000017	0.18909626719056974
0.3500000000000007	0.2357563850687623
0.45000000000000034	0.2775049115913556
0.55	0.36296660117878193
0.6500000000000006	0.46021611001964635
0.7500000000000002	0.5761296660117878
0.8500000000000008	0.787819253438114
0.9500000000000004	1.
1.05	0.8914538310412574
1.1499999999999997	0.7175834970530451
1.250000000000001	0.5555009823182712
1.3500000000000008	0.4400785854616896
1.4500000000000004	0.36787819253438114
1.55	0.32220039292730845
1.6499999999999997	0.2917485265225933
1.750000000000001	0.2691552062868369
1.8500000000000008	0.24361493123772102
1.9500000000000004	0.2475442043222004
2.05	0.24705304518664048
2.1499999999999995	0.24017681728880158
2.250000000000001	0.2357563850687623
2.3500000000000005	0.2293713163064833
2.45	0.22986247544204322
2.55	0.24607072691552062
2.6500000000000012	0.2244597249508841
2.750000000000001	0.2475442043222004
2.8500000000000005	0.25343811394891946
2.95	0.26178781925343814
3.05	0.2725933202357564
3.1500000000000012	0.2784872298624754
3.250000000000001	0.27161100196463656
3.3500000000000005	0.2539292730844794
3.45	0.23919449901768172
3.55	0.19155206286836934
3.6500000000000012	0.17730844793713163
3.750000000000001	0.17092337917485265
3.8500000000000005	0.12917485265225934
3.95	0.12278978388998035
4.05	0.11493123772102161
4.150000000000001	0.10510805500982318
4.250000000000001	0.08644400785854617
4.3500000000000005	0.08840864440078586
4.45	0.07612966601178782
4.55	0.06679764243614932
4.650000000000001	0.06827111984282908
4.750000000000001	0.07269155206286837
4.8500000000000005	0.046660117878192534
4.95	0.04223968565815324
5.05	0.054027504911591355
5.150000000000001	0.04616895874263261
5.250000000000001	0.0343811394891945
5.3500000000000005	0.03487229862475442
5.45	0.03094302554027505
5.55	0.03732809430255403
5.650000000000001	0.02406679764243615
5.750000000000001	0.029469548133595286
5.8500000000000005	0.02455795677799607
5.95	0.029960707269155205
6.05	0.023084479371316306
6.150000000000001	0.01719056974459725
6.250000000000001	0.018172888015717092
6.3500000000000005	0.01768172888015717
6.45	0.018172888015717092
6.55	0.018664047151277015
6.650000000000001	0.012278978388998035
6.750000000000001	0.0137524557956778
6.8500000000000005	0.019155206286836934
6.95	0.01424361493123772
7.1499999999999995	0

==> Mz_histogramData_model11169_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.04073789392774789
-6.8500000000000005	0.04842428900845504
-6.75	0.03996925441967717
-6.65	0.043812451960030745
-6.55	0.04688700999231361
-6.45	0.05534204458109147
-6.3500000000000005	0.05841660261337433
-6.25	0.05226748654880861
-6.15	0.04765564950038432
-6.05	0.05918524212144504
-5.95	0.06610299769408147
-5.8500000000000005	0.04996156802459646
-5.75	0.08531898539584935
-5.65	0.06302843966179862
-5.55	0.07455803228285934
-5.45	0.06994619523443504
-5.3500000000000005	0.08455034588777863
-5.25	0.07686395080707148
-5.15	0.07763259031514219
-5.05	0.0930053804765565
-4.95	0.10991544965411222
-4.8500000000000005	0.11222136817832437
-4.75	0.11837048424289008
-4.6499999999999995	0.1083781706379708
-4.55	0.13758647194465795
-4.45	0.15987701767870868
-4.3500000000000005	0.1460415065334358
-4.25	0.14834742505764797
-4.1499999999999995	0.17140661029976942
-4.05	0.19446579554189086
-3.95	0.17140661029976942
-3.85	0.20676402767102228
-3.75	0.19830899308224442
-3.65	0.18754803996925443
-3.55	0.22598001537279017
-3.45	0.21060722521137587
-3.35	0.2521137586471945
-3.25	0.24980784012298232
-3.15	0.27824750192159875
-3.05	0.2690238278247502
-2.95	0.27132974634896234
-2.8499999999999996	0.29592621060722524
-2.75	0.29669485011529595
-2.6500000000000004	0.3159108378170638
-2.55	0.34050730207532665
-2.45	0.3481936971560338
-2.3499999999999996	0.34435049961568026
-2.25	0.3627978478093774
-2.1499999999999995	0.35972328977709456
-2.05	0.41352805534204456
-1.95	0.43735588009223675
-1.8499999999999994	0.40584166026133744
-1.7499999999999998	0.4803996925441968
-1.6499999999999992	0.49961568024596464
-1.5499999999999996	0.48347425057647964
-1.45	0.5526518063028439
-1.3499999999999994	0.6210607225211375
-1.2499999999999998	0.6049192928516526
-1.1499999999999992	0.6079938508839354
-1.0499999999999996	0.6602613374327441
-0.95	0.8124519600307456
-0.8499999999999994	0.9177555726364335
-0.7499999999999998	1.
-0.6499999999999992	0.9777094542659492
-0.5499999999999996	0.8823981552651806
-0.45	0.8985395849346657
-0.3499999999999995	0.8493466564181399
-0.24999999999999983	0.7786318216756342
-0.1499999999999993	0.6087624903920061
-0.04999999999999964	0.2328977709454266
0.05	0.2328977709454266
0.15000000000000052	0.6087624903920061
0.25000000000000017	0.7786318216756342
0.3500000000000007	0.8493466564181399
0.45000000000000034	0.8985395849346657
0.55	0.8823981552651806
0.6500000000000006	0.9777094542659492
0.7500000000000002	1.
0.8500000000000008	0.9177555726364335
0.9500000000000004	0.8124519600307456
1.05	0.6602613374327441
1.1499999999999997	0.6079938508839354
1.250000000000001	0.6049192928516526
1.3500000000000008	0.6210607225211375
1.4500000000000004	0.5526518063028439
1.55	0.48347425057647964
1.6499999999999997	0.49961568024596464
1.750000000000001	0.4803996925441968
1.8500000000000008	0.40584166026133744
1.9500000000000004	0.43735588009223675
2.05	0.41352805534204456
2.1499999999999995	0.35972328977709456
2.250000000000001	0.3627978478093774
2.3500000000000005	0.34435049961568026
2.45	0.3481936971560338
2.55	0.34050730207532665
2.6500000000000012	0.3159108378170638
2.750000000000001	0.29669485011529595
2.8500000000000005	0.29592621060722524
2.95	0.27132974634896234
3.05	0.2690238278247502
3.1500000000000012	0.27824750192159875
3.250000000000001	0.24980784012298232
3.3500000000000005	0.2521137586471945
3.45	0.21060722521137587
3.55	0.22598001537279017
3.6500000000000012	0.18754803996925443
3.750000000000001	0.19830899308224442
3.8500000000000005	0.20676402767102228
3.95	0.17140661029976942
4.05	0.19446579554189086
4.150000000000001	0.17140661029976942
4.250000000000001	0.14834742505764797
4.3500000000000005	0.1460415065334358
4.45	0.15987701767870868
4.55	0.13758647194465795
4.650000000000001	0.1083781706379708
4.750000000000001	0.11837048424289008
4.8500000000000005	0.11222136817832437
4.95	0.10991544965411222
5.05	0.0930053804765565
5.150000000000001	0.07763259031514219
5.250000000000001	0.07686395080707148
5.3500000000000005	0.08455034588777863
5.45	0.06994619523443504
5.55	0.07455803228285934
5.650000000000001	0.06302843966179862
5.750000000000001	0.08531898539584935
5.8500000000000005	0.04996156802459646
5.95	0.06610299769408147
6.05	0.05918524212144504
6.150000000000001	0.04765564950038432
6.250000000000001	0.05226748654880861
6.3500000000000005	0.05841660261337433
6.45	0.05534204458109147
6.55	0.04688700999231361
6.650000000000001	0.043812451960030745
6.750000000000001	0.03996925441967717
6.8500000000000005	0.04842428900845504
6.95	0.04073789392774789
7.1499999999999995	0

==> Mz_histogramData_model1_plot1.dat <==
binData	heightData
-7.05	0
-6.95	0.0006422607578676942
-6.8500000000000005	0.0006422607578676942
-6.75	0.
-6.65	0.
-6.55	0.
-6.45	0.
-6.3500000000000005	0.0006422607578676942
-6.25	0.
-6.15	0.0006422607578676942
-6.05	0.0006422607578676942
-5.95	0.0006422607578676942
-5.8500000000000005	0.0006422607578676942
-5.75	0.
-5.65	0.
-5.55	0.0012845215157353885
-5.45	0.0006422607578676942
-5.3500000000000005	0.
-5.25	0.0032113037893384713
-5.15	0.
-5.05	0.0012845215157353885
-4.95	0.0006422607578676942
-4.8500000000000005	0.
-4.75	0.
-4.6499999999999995	0.0006422607578676942
-4.55	0.002569043031470777
-4.45	0.0012845215157353885
-4.3500000000000005	0.0012845215157353885
-4.25	0.0012845215157353885
-4.1499999999999995	0.0019267822736030828
-4.05	0.0032113037893384713
-3.95	0.0006422607578676942
-3.85	0.0019267822736030828
-3.75	0.0019267822736030828
-3.65	0.00449582530507386
-3.55	0.008349389852280027
-3.45	0.00899165061014772
-3.35	0.010918432883750802
-3.25	0.02119460500963391
-3.15	0.054592164418754016
-3.05	0.15928066795118817
-2.95	0.17405266538214514
-2.8499999999999996	0.05908798972382787
-2.75	0.03211303789338472
-2.6500000000000004	0.01991008349389852
-2.55	0.01605651894669236
-2.45	0.007707129094412331
-2.3499999999999996	0.011560693641618497
-2.25	0.005780346820809248
-2.1499999999999995	0.00899165061014772
-2.05	0.00449582530507386
-1.95	0.009633911368015413
-1.8499999999999994	0.00449582530507386
-1.7499999999999998	0.009633911368015413
-1.6499999999999992	0.005780346820809248
-1.5499999999999996	0.007707129094412331
-1.45	0.01348747591522158
-1.3499999999999994	0.023121387283236993
-1.2499999999999998	0.04431599229287091
-1.1499999999999992	0.09698137443802184
-1.0499999999999996	0.8792549775208734
-0.95	1.
-0.8499999999999994	0.18497109826589594
-0.7499999999999998	0.08798972382787412
-0.6499999999999992	0.06037251123956326
-0.5499999999999996	0.0224791265253693
-0.45	0.025048169556840076
-0.3499999999999995	0.024405908798972382
-0.24999999999999983	0.018625561978163133
-0.1499999999999993	0.017341040462427744
-0.04999999999999964	0.02119460500963391
0.05	0.02119460500963391
0.15000000000000052	0.017341040462427744
0.25000000000000017	0.018625561978163133
0.3500000000000007	0.024405908798972382
0.45000000000000034	0.025048169556840076
0.55	0.0224791265253693
0.6500000000000006	0.06037251123956326
0.7500000000000002	0.08798972382787412
0.8500000000000008	0.18497109826589594
0.9500000000000004	1.
1.05	0.8792549775208734
1.1499999999999997	0.09698137443802184
1.250000000000001	0.04431599229287091
1.3500000000000008	0.023121387283236993
1.4500000000000004	0.01348747591522158
1.55	0.007707129094412331
1.6499999999999997	0.005780346820809248
1.750000000000001	0.009633911368015413
1.8500000000000008	0.00449582530507386
1.9500000000000004	0.009633911368015413
2.05	0.00449582530507386
2.1499999999999995	0.00899165061014772
2.250000000000001	0.005780346820809248
2.3500000000000005	0.011560693641618497
2.45	0.007707129094412331
2.55	0.01605651894669236
2.6500000000000012	0.01991008349389852
2.750000000000001	0.03211303789338472
2.8500000000000005	0.05908798972382787
2.95	0.17405266538214514
3.05	0.15928066795118817
3.1500000000000012	0.054592164418754016
3.250000000000001	0.02119460500963391
3.3500000000000005	0.010918432883750802
3.45	0.00899165061014772
3.55	0.008349389852280027
3.6500000000000012	0.00449582530507386
3.750000000000001	0.0019267822736030828
3.8500000000000005	0.0019267822736030828
3.95	0.0006422607578676942
4.05	0.0032113037893384713
4.150000000000001	0.0019267822736030828
4.250000000000001	0.0012845215157353885
4.3500000000000005	0.0012845215157353885
4.45	0.0012845215157353885
4.55	0.002569043031470777
4.650000000000001	0.0006422607578676942
4.750000000000001	0.
4.8500000000000005	0.
4.95	0.0006422607578676942
5.05	0.0012845215157353885
5.150000000000001	0.
5.250000000000001	0.0032113037893384713
5.3500000000000005	0.
5.45	0.0006422607578676942
5.55	0.0012845215157353885
5.650000000000001	0.
5.750000000000001	0.
5.8500000000000005	0.0006422607578676942
5.95	0.0006422607578676942
6.05	0.0006422607578676942
6.150000000000001	0.0006422607578676942
6.250000000000001	0.
6.3500000000000005	0.0006422607578676942
6.45	0.
6.55	0.
6.650000000000001	0.
6.750000000000001	0.
6.8500000000000005	0.0006422607578676942
6.95	0.0006422607578676942
7.1499999999999995	0

==> Mz_histogramData_model1_plot2.dat <==
binData	heightData
-7.05	0
-6.95	0.00078064012490242
-6.8500000000000005	0.
-6.75	0.
-6.65	0.
-6.55	0.
-6.45	0.
-6.3500000000000005	0.00156128024980484
-6.25	0.00078064012490242
-6.15	0.
-6.05	0.
-5.95	0.
-5.8500000000000005	0.00078064012490242
-5.75	0.
-5.65	0.00234192037470726
-5.55	0.00078064012490242
-5.45	0.00078064012490242
-5.3500000000000005	0.00078064012490242
-5.25	0.00234192037470726
-5.15	0.00234192037470726
-5.05	0.00078064012490242
-4.95	0.00312256049960968
-4.8500000000000005	0.00234192037470726
-4.75	0.00156128024980484
-4.6499999999999995	0.00156128024980484
-4.55	0.00156128024980484
-4.45	0.00312256049960968
-4.3500000000000005	0.00312256049960968
-4.25	0.00312256049960968
-4.1499999999999995	0.00624512099921936
-4.05	0.00312256049960968
-3.95	0.00468384074941452
-3.85	0.01014832162373146
-3.75	0.01092896174863388
-3.65	0.00936768149882904
-3.55	0.0156128024980484
-3.45	0.0195160031225605
-3.35	0.01717408274785324
-3.25	0.03825136612021858
-3.15	0.06401249024199844
-3.05	0.12256049960967993
-2.95	0.15300546448087432
-2.8499999999999996	0.08196721311475409
-2.75	0.05230288836846214
-2.6500000000000004	0.04059328649492584
-2.55	0.01873536299765808
-2.45	0.01873536299765808
-2.3499999999999996	0.0156128024980484
-2.25	0.01327088212334114
-2.1499999999999995	0.01092896174863388
-2.05	0.01873536299765808
-1.95	0.01483216237314598
-1.8499999999999994	0.0195160031225605
-1.7499999999999998	0.02419984387197502
-1.6499999999999992	0.02419984387197502
-1.5499999999999996	0.01717408274785324
-1.45	0.04918032786885246
-1.3499999999999994	0.06479313036690086
-1.2499999999999998	0.1014832162373146
-1.1499999999999992	0.20843091334894615
-1.0499999999999996	0.7782982045277127
-0.95	1.
-0.8499999999999994	0.33801717408274784
-0.7499999999999998	0.1592505854800937
-0.6499999999999992	0.09679937548790007
-0.5499999999999996	0.06791569086651054
-0.45	0.03981264637002342
-0.3499999999999995	0.04059328649492584
-0.24999999999999983	0.03356752537080406
-0.1499999999999993	0.02029664324746292
-0.04999999999999964	0.01327088212334114
0.05	0.01327088212334114
0.15000000000000052	0.02029664324746292
0.25000000000000017	0.03356752537080406
0.3500000000000007	0.04059328649492584
0.45000000000000034	0.03981264637002342
0.55	0.06791569086651054
0.6500000000000006	0.09679937548790007
0.7500000000000002	0.1592505854800937
0.8500000000000008	0.33801717408274784
0.9500000000000004	1.
1.05	0.7782982045277127
1.1499999999999997	0.20843091334894615
1.250000000000001	0.1014832162373146
1.3500000000000008	0.06479313036690086
1.4500000000000004	0.04918032786885246
1.55	0.01717408274785324
1.6499999999999997	0.02419984387197502
1.750000000000001	0.02419984387197502
1.8500000000000008	0.0195160031225605
1.9500000000000004	0.01483216237314598
2.05	0.01873536299765808
2.1499999999999995	0.01092896174863388
2.250000000000001	0.01327088212334114
2.3500000000000005	0.0156128024980484
2.45	0.01873536299765808
2.55	0.01873536299765808
2.6500000000000012	0.04059328649492584
2.750000000000001	0.05230288836846214
2.8500000000000005	0.08196721311475409
2.95	0.15300546448087432
3.05	0.12256049960967993
3.1500000000000012	0.06401249024199844
3.250000000000001	0.03825136612021858
3.3500000000000005	0.01717408274785324
3.45	0.0195160031225605
3.55	0.0156128024980484
3.6500000000000012	0.00936768149882904
3.750000000000001	0.01092896174863388
3.8500000000000005	0.01014832162373146
3.95	0.00468384074941452
4.05	0.00312256049960968
4.150000000000001	0.00624512099921936
4.250000000000001	0.00312256049960968
4.3500000000000005	0.00312256049960968
4.45	0.00312256049960968
4.55	0.00156128024980484
4.650000000000001	0.00156128024980484
4.750000000000001	0.00156128024980484
4.8500000000000005	0.00234192037470726
4.95	0.00312256049960968
5.05	0.00078064012490242
5.150000000000001	0.00234192037470726
5.250000000000001	0.00234192037470726
5.3500000000000005	0.00078064012490242
5.45	0.00078064012490242
5.55	0.00078064012490242
5.650000000000001	0.00234192037470726
5.750000000000001	0.
5.8500000000000005	0.00078064012490242
5.95	0.
6.05	0.
6.150000000000001	0.
6.250000000000001	0.00078064012490242
6.3500000000000005	0.00156128024980484
6.45	0.
6.55	0.
6.650000000000001	0.
6.750000000000001	0.
6.8500000000000005	0.
6.95	0.00078064012490242
7.1499999999999995	0

==> Mz_histogramData_model1_plot3.dat <==
binData	heightData
-7.05	0
-6.95	0.003205128205128205
-6.8500000000000005	0.
-6.75	0.0016025641025641025
-6.65	0.004807692307692308
-6.55	0.0016025641025641025
-6.45	0.0016025641025641025
-6.3500000000000005	0.004807692307692308
-6.25	0.004807692307692308
-6.15	0.0016025641025641025
-6.05	0.004807692307692308
-5.95	0.003205128205128205
-5.8500000000000005	0.0016025641025641025
-5.75	0.004807692307692308
-5.65	0.003205128205128205
-5.55	0.008012820512820512
-5.45	0.0016025641025641025
-5.3500000000000005	0.011217948717948718
-5.25	0.00641025641025641
-5.15	0.01282051282051282
-5.05	0.004807692307692308
-4.95	0.003205128205128205
-4.8500000000000005	0.008012820512820512
-4.75	0.008012820512820512
-4.6499999999999995	0.009615384615384616
-4.55	0.01282051282051282
-4.45	0.011217948717948718
-4.3500000000000005	0.01282051282051282
-4.25	0.017628205128205128
-4.1499999999999995	0.016025641025641024
-4.05	0.027243589743589744
-3.95	0.017628205128205128
-3.85	0.020833333333333332
-3.75	0.028846153846153848
-3.65	0.03685897435897436
-3.55	0.038461538461538464
-3.45	0.07371794871794872
-3.35	0.07692307692307693
-3.25	0.07051282051282051
-3.15	0.11217948717948718
-3.05	0.1201923076923077
-2.95	0.125
-2.8499999999999996	0.09134615384615384
-2.75	0.11378205128205128
-2.6500000000000004	0.09294871794871795
-2.55	0.09455128205128205
-2.45	0.07371794871794872
-2.3499999999999996	0.07211538461538461
-2.25	0.0641025641025641
-2.1499999999999995	0.0641025641025641
-2.05	0.0625
-1.95	0.08173076923076923
-1.8499999999999994	0.09615384615384616
-1.7499999999999998	0.10737179487179487
-1.6499999999999992	0.11538461538461539
-1.5499999999999996	0.1266025641025641
-1.45	0.1778846153846154
-1.3499999999999994	0.19391025641025642
-1.2499999999999998	0.3557692307692308
-1.1499999999999992	0.6105769230769231
-1.0499999999999996	0.9006410256410257
-0.95	1.
-0.8499999999999994	0.8317307692307693
-0.7499999999999998	0.5272435897435898
-0.6499999999999992	0.33653846153846156
-0.5499999999999996	0.22916666666666666
-0.45	0.1971153846153846
-0.3499999999999995	0.15705128205128205
-0.24999999999999983	0.10096153846153846
-0.1499999999999993	0.0673076923076923
-0.04999999999999964	0.0625
0.05	0.0625
0.15000000000000052	0.0673076923076923
0.25000000000000017	0.10096153846153846
0.3500000000000007	0.15705128205128205
0.45000000000000034	0.1971153846153846
0.55	0.22916666666666666
0.6500000000000006	0.33653846153846156
0.7500000000000002	0.5272435897435898
0.8500000000000008	0.8317307692307693
0.9500000000000004	1.
1.05	0.9006410256410257
1.1499999999999997	0.6105769230769231
1.250000000000001	0.3557692307692308
1.3500000000000008	0.19391025641025642
1.4500000000000004	0.1778846153846154
1.55	0.1266025641025641
1.6499999999999997	0.11538461538461539
1.750000000000001	0.10737179487179487
1.8500000000000008	0.09615384615384616
1.9500000000000004	0.08173076923076923
2.05	0.0625
2.1499999999999995	0.0641025641025641
2.250000000000001	0.0641025641025641
2.3500000000000005	0.07211538461538461
2.45	0.07371794871794872
2.55	0.09455128205128205
2.6500000000000012	0.09294871794871795
2.750000000000001	0.11378205128205128
2.8500000000000005	0.09134615384615384
2.95	0.125
3.05	0.1201923076923077
3.1500000000000012	0.11217948717948718
3.250000000000001	0.07051282051282051
3.3500000000000005	0.07692307692307693
3.45	0.07371794871794872
3.55	0.038461538461538464
3.6500000000000012	0.03685897435897436
3.750000000000001	0.028846153846153848
3.8500000000000005	0.020833333333333332
3.95	0.017628205128205128
4.05	0.027243589743589744
4.150000000000001	0.016025641025641024
4.250000000000001	0.017628205128205128
4.3500000000000005	0.01282051282051282
4.45	0.011217948717948718
4.55	0.01282051282051282
4.650000000000001	0.009615384615384616
4.750000000000001	0.008012820512820512
4.8500000000000005	0.008012820512820512
4.95	0.003205128205128205
5.05	0.004807692307692308
5.150000000000001	0.01282051282051282
5.250000000000001	0.00641025641025641
5.3500000000000005	0.011217948717948718
5.45	0.0016025641025641025
5.55	0.008012820512820512
5.650000000000001	0.003205128205128205
5.750000000000001	0.004807692307692308
5.8500000000000005	0.0016025641025641025
5.95	0.003205128205128205
6.05	0.004807692307692308
6.150000000000001	0.0016025641025641025
6.250000000000001	0.004807692307692308
6.3500000000000005	0.004807692307692308
6.45	0.0016025641025641025
6.55	0.0016025641025641025
6.650000000000001	0.004807692307692308
6.750000000000001	0.0016025641025641025
6.8500000000000005	0.
6.95	0.003205128205128205
7.1499999999999995	0

==> Mz_histogramData_model1_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.014245014245014245
-6.8500000000000005	0.014245014245014245
-6.75	0.008547008547008548
-6.65	0.008547008547008548
-6.55	0.002849002849002849
-6.45	0.005698005698005698
-6.3500000000000005	0.017094017094017096
-6.25	0.011396011396011397
-6.15	0.011396011396011397
-6.05	0.019943019943019943
-5.95	0.019943019943019943
-5.8500000000000005	0.017094017094017096
-5.75	0.017094017094017096
-5.65	0.008547008547008548
-5.55	0.02849002849002849
-5.45	0.019943019943019943
-5.3500000000000005	0.019943019943019943
-5.25	0.037037037037037035
-5.15	0.014245014245014245
-5.05	0.03418803418803419
-4.95	0.02564102564102564
-4.8500000000000005	0.022792022792022793
-4.75	0.014245014245014245
-4.6499999999999995	0.017094017094017096
-4.55	0.022792022792022793
-4.45	0.03133903133903134
-4.3500000000000005	0.05128205128205128
-4.25	0.05128205128205128
-4.1499999999999995	0.042735042735042736
-4.05	0.039886039886039885
-3.95	0.07122507122507123
-3.85	0.042735042735042736
-3.75	0.06267806267806268
-3.65	0.06267806267806268
-3.55	0.07692307692307693
-3.45	0.1168091168091168
-3.35	0.1168091168091168
-3.25	0.09116809116809117
-3.15	0.14814814814814814
-3.05	0.11965811965811966
-2.95	0.11965811965811966
-2.8499999999999996	0.1168091168091168
-2.75	0.18518518518518517
-2.6500000000000004	0.15954415954415954
-2.55	0.14814814814814814
-2.45	0.150997150997151
-2.3499999999999996	0.20512820512820512
-2.25	0.1908831908831909
-2.1499999999999995	0.18803418803418803
-2.05	0.24216524216524216
-1.95	0.2222222222222222
-1.8499999999999994	0.26495726495726496
-1.7499999999999998	0.31054131054131057
-1.6499999999999992	0.2934472934472934
-1.5499999999999996	0.41025641025641024
-1.45	0.42450142450142453
-1.3499999999999994	0.4843304843304843
-1.2499999999999998	0.4672364672364672
-1.1499999999999992	0.6609686609686609
-1.0499999999999996	0.8774928774928775
-0.95	0.8490028490028491
-0.8499999999999994	1.
-0.7499999999999998	0.8974358974358975
-0.6499999999999992	0.7806267806267806
-0.5499999999999996	0.6809116809116809
-0.45	0.6353276353276354
-0.3499999999999995	0.5042735042735043
-0.24999999999999983	0.43874643874643876
-0.1499999999999993	0.3561253561253561
-0.04999999999999964	0.2022792022792023
0.05	0.2022792022792023
0.15000000000000052	0.3561253561253561
0.25000000000000017	0.43874643874643876
0.3500000000000007	0.5042735042735043
0.45000000000000034	0.6353276353276354
0.55	0.6809116809116809
0.6500000000000006	0.7806267806267806
0.7500000000000002	0.8974358974358975
0.8500000000000008	1.
0.9500000000000004	0.8490028490028491
1.05	0.8774928774928775
1.1499999999999997	0.6609686609686609
1.250000000000001	0.4672364672364672
1.3500000000000008	0.4843304843304843
1.4500000000000004	0.42450142450142453
1.55	0.41025641025641024
1.6499999999999997	0.2934472934472934
1.750000000000001	0.31054131054131057
1.8500000000000008	0.26495726495726496
1.9500000000000004	0.2222222222222222
2.05	0.24216524216524216
2.1499999999999995	0.18803418803418803
2.250000000000001	0.1908831908831909
2.3500000000000005	0.20512820512820512
2.45	0.150997150997151
2.55	0.14814814814814814
2.6500000000000012	0.15954415954415954
2.750000000000001	0.18518518518518517
2.8500000000000005	0.1168091168091168
2.95	0.11965811965811966
3.05	0.11965811965811966
3.1500000000000012	0.14814814814814814
3.250000000000001	0.09116809116809117
3.3500000000000005	0.1168091168091168
3.45	0.1168091168091168
3.55	0.07692307692307693
3.6500000000000012	0.06267806267806268
3.750000000000001	0.06267806267806268
3.8500000000000005	0.042735042735042736
3.95	0.07122507122507123
4.05	0.039886039886039885
4.150000000000001	0.042735042735042736
4.250000000000001	0.05128205128205128
4.3500000000000005	0.05128205128205128
4.45	0.03133903133903134
4.55	0.022792022792022793
4.650000000000001	0.017094017094017096
4.750000000000001	0.014245014245014245
4.8500000000000005	0.022792022792022793
4.95	0.02564102564102564
5.05	0.03418803418803419
5.150000000000001	0.014245014245014245
5.250000000000001	0.037037037037037035
5.3500000000000005	0.019943019943019943
5.45	0.019943019943019943
5.55	0.02849002849002849
5.650000000000001	0.008547008547008548
5.750000000000001	0.017094017094017096
5.8500000000000005	0.017094017094017096
5.95	0.019943019943019943
6.05	0.019943019943019943
6.150000000000001	0.011396011396011397
6.250000000000001	0.011396011396011397
6.3500000000000005	0.017094017094017096
6.45	0.005698005698005698
6.55	0.002849002849002849
6.650000000000001	0.008547008547008548
6.750000000000001	0.008547008547008548
6.8500000000000005	0.014245014245014245
6.95	0.014245014245014245
7.1499999999999995	0

==> Mz_histogramData_model1wrtSym_plot1.dat <==
binData	heightData
-7.05	0
-6.95	0.0012391573729863693
-6.8500000000000005	0.0018587360594795538
-6.75	0.0006195786864931846
-6.65	0.0006195786864931846
-6.55	0.0006195786864931846
-6.45	0.
-6.3500000000000005	0.0018587360594795538
-6.25	0.0006195786864931846
-6.15	0.
-6.05	0.0006195786864931846
-5.95	0.0006195786864931846
-5.8500000000000005	0.0018587360594795538
-5.75	0.
-5.65	0.0012391573729863693
-5.55	0.0006195786864931846
-5.45	0.
-5.3500000000000005	0.0006195786864931846
-5.25	0.0012391573729863693
-5.15	0.0024783147459727386
-5.05	0.
-4.95	0.0006195786864931846
-4.8500000000000005	0.0006195786864931846
-4.75	0.0006195786864931846
-4.6499999999999995	0.0006195786864931846
-4.55	0.
-4.45	0.0018587360594795538
-4.3500000000000005	0.0012391573729863693
-4.25	0.0012391573729863693
-4.1499999999999995	0.0012391573729863693
-4.05	0.0030978934324659233
-3.95	0.0024783147459727386
-3.85	0.004956629491945477
-3.75	0.0037174721189591076
-3.65	0.0018587360594795538
-3.55	0.006195786864931847
-3.45	0.007434944237918215
-3.35	0.012391573729863693
-3.25	0.020446096654275093
-3.15	0.048327137546468404
-3.05	0.16171003717472118
-2.95	0.15489467162329615
-2.8499999999999996	0.07063197026022305
-2.75	0.02664188351920694
-2.6500000000000004	0.015489467162329617
-2.55	0.01486988847583643
-2.45	0.013630731102850062
-2.3499999999999996	0.007434944237918215
-2.25	0.006195786864931847
-2.1499999999999995	0.008674101610904586
-2.05	0.0055762081784386614
-1.95	0.0055762081784386614
-1.8499999999999994	0.007434944237918215
-1.7499999999999998	0.004956629491945477
-1.6499999999999992	0.0055762081784386614
-1.5499999999999996	0.00929368029739777
-1.45	0.013011152416356878
-1.3499999999999994	0.0161090458488228
-1.2499999999999998	0.03841387856257745
-1.1499999999999992	0.10037174721189591
-1.0499999999999996	0.8358116480793061
-0.95	1.
-0.8499999999999994	0.16666666666666666
-0.7499999999999998	0.0762081784386617
-0.6499999999999992	0.042131350681536554
-0.5499999999999996	0.029120198265179677
-0.45	0.01982651796778191
-0.3499999999999995	0.017967781908302356
-0.24999999999999983	0.0161090458488228
-0.1499999999999993	0.013630731102850062
-0.04999999999999964	0.01982651796778191
0.05	0.01982651796778191
0.15000000000000052	0.013630731102850062
0.25000000000000017	0.0161090458488228
0.3500000000000007	0.017967781908302356
0.45000000000000034	0.01982651796778191
0.55	0.029120198265179677
0.6500000000000006	0.042131350681536554
0.7500000000000002	0.0762081784386617
0.8500000000000008	0.16666666666666666
0.9500000000000004	1.
1.05	0.8358116480793061
1.1499999999999997	0.10037174721189591
1.250000000000001	0.03841387856257745
1.3500000000000008	0.0161090458488228
1.4500000000000004	0.013011152416356878
1.55	0.00929368029739777
1.6499999999999997	0.0055762081784386614
1.750000000000001	0.004956629491945477
1.8500000000000008	0.007434944237918215
1.9500000000000004	0.0055762081784386614
2.05	0.0055762081784386614
2.1499999999999995	0.008674101610904586
2.250000000000001	0.006195786864931847
2.3500000000000005	0.007434944237918215
2.45	0.013630731102850062
2.55	0.01486988847583643
2.6500000000000012	0.015489467162329617
2.750000000000001	0.02664188351920694
2.8500000000000005	0.07063197026022305
2.95	0.15489467162329615
3.05	0.16171003717472118
3.1500000000000012	0.048327137546468404
3.250000000000001	0.020446096654275093
3.3500000000000005	0.012391573729863693
3.45	0.007434944237918215
3.55	0.006195786864931847
3.6500000000000012	0.0018587360594795538
3.750000000000001	0.0037174721189591076
3.8500000000000005	0.004956629491945477
3.95	0.0024783147459727386
4.05	0.0030978934324659233
4.150000000000001	0.0012391573729863693
4.250000000000001	0.0012391573729863693
4.3500000000000005	0.0012391573729863693
4.45	0.0018587360594795538
4.55	0.
4.650000000000001	0.0006195786864931846
4.750000000000001	0.0006195786864931846
4.8500000000000005	0.0006195786864931846
4.95	0.0006195786864931846
5.05	0.
5.150000000000001	0.0024783147459727386
5.250000000000001	0.0012391573729863693
5.3500000000000005	0.0006195786864931846
5.45	0.
5.55	0.0006195786864931846
5.650000000000001	0.0012391573729863693
5.750000000000001	0.
5.8500000000000005	0.0018587360594795538
5.95	0.0006195786864931846
6.05	0.0006195786864931846
6.150000000000001	0.
6.250000000000001	0.0006195786864931846
6.3500000000000005	0.0018587360594795538
6.45	0.
6.55	0.0006195786864931846
6.650000000000001	0.0006195786864931846
6.750000000000001	0.0006195786864931846
6.8500000000000005	0.0018587360594795538
6.95	0.0012391573729863693
7.1499999999999995	0

==> Mz_histogramData_model1wrtSym_plot2.dat <==
binData	heightData
-6.95	0
-6.8500000000000005	0.002531645569620253
-6.750000000000001	0.0008438818565400844
-6.65	0.
-6.550000000000001	0.0016877637130801688
-6.45	0.0008438818565400844
-6.3500000000000005	0.
-6.250000000000001	0.0008438818565400844
-6.15	0.0016877637130801688
-6.050000000000001	0.0008438818565400844
-5.95	0.0008438818565400844
-5.8500000000000005	0.0008438818565400844
-5.750000000000001	0.0008438818565400844
-5.65	0.0008438818565400844
-5.550000000000001	0.0008438818565400844
-5.45	0.
-5.3500000000000005	0.0008438818565400844
-5.250000000000001	0.0008438818565400844
-5.15	0.0016877637130801688
-5.050000000000001	0.
-4.95	0.004219409282700422
-4.8500000000000005	0.002531645569620253
-4.750000000000001	0.0016877637130801688
-4.65	0.0008438818565400844
-4.55	0.0016877637130801688
-4.45	0.002531645569620253
-4.3500000000000005	0.0016877637130801688
-4.250000000000001	0.006751054852320675
-4.15	0.00590717299578059
-4.05	0.005063291139240506
-3.95	0.00590717299578059
-3.8500000000000005	0.006751054852320675
-3.7500000000000004	0.012658227848101266
-3.6500000000000004	0.012658227848101266
-3.5500000000000003	0.015189873417721518
-3.45	0.021940928270042195
-3.3500000000000005	0.02362869198312236
-3.2500000000000004	0.039662447257383965
-3.1500000000000004	0.06160337552742616
-3.0500000000000003	0.1257383966244726
-2.95	0.1451476793248945
-2.8500000000000005	0.09451476793248945
-2.75	0.06497890295358649
-2.6500000000000004	0.0379746835443038
-2.5500000000000007	0.02531645569620253
-2.45	0.027848101265822784
-2.3500000000000005	0.012658227848101266
-2.25	0.021940928270042195
-2.1500000000000004	0.015189873417721518
-2.05	0.027848101265822784
-1.95	0.019409282700421943
-1.8500000000000003	0.020253164556962026
-1.7499999999999998	0.021940928270042195
-1.6500000000000001	0.02362869198312236
-1.5499999999999996	0.02869198312236287
-1.45	0.046413502109704644
-1.3500000000000003	0.05822784810126582
-1.2499999999999998	0.11561181434599156
-1.1500000000000001	0.28270042194092826
-1.0499999999999996	0.8253164556962025
-0.95	1.
-0.8500000000000003	0.3620253164556962
-0.7499999999999998	0.189873417721519
-0.6500000000000001	0.11561181434599156
-0.5499999999999996	0.07763713080168777
-0.45	0.04725738396624472
-0.35000000000000037	0.0379746835443038
-0.24999999999999983	0.02362869198312236
-0.1500000000000002	0.026160337552742614
-0.04999999999999964	0.018565400843881856
0.05	0.018565400843881856
0.14999999999999963	0.026160337552742614
0.25000000000000017	0.02362869198312236
0.3499999999999998	0.0379746835443038
0.45000000000000034	0.04725738396624472
0.55	0.07763713080168777
0.6499999999999997	0.11561181434599156
0.7500000000000002	0.189873417721519
0.8499999999999999	0.3620253164556962
0.9500000000000004	1.
1.05	0.8253164556962025
1.1499999999999997	0.28270042194092826
1.2499999999999993	0.11561181434599156
1.3500000000000008	0.05822784810126582
1.4500000000000004	0.046413502109704644
1.55	0.02869198312236287
1.6499999999999997	0.02362869198312236
1.7499999999999993	0.021940928270042195
1.8500000000000008	0.020253164556962026
1.9500000000000004	0.019409282700421943
2.05	0.027848101265822784
2.1499999999999995	0.015189873417721518
2.249999999999999	0.021940928270042195
2.3500000000000005	0.012658227848101266
2.45	0.027848101265822784
2.55	0.02531645569620253
2.6499999999999995	0.0379746835443038
2.750000000000001	0.06497890295358649
2.8500000000000005	0.09451476793248945
2.95	0.1451476793248945
3.05	0.1257383966244726
3.1499999999999995	0.06160337552742616
3.250000000000001	0.039662447257383965
3.3500000000000005	0.02362869198312236
3.45	0.021940928270042195
3.55	0.015189873417721518
3.6499999999999995	0.012658227848101266
3.750000000000001	0.012658227848101266
3.8500000000000005	0.006751054852320675
3.95	0.00590717299578059
4.05	0.005063291139240506
4.1499999999999995	0.00590717299578059
4.250000000000001	0.006751054852320675
4.3500000000000005	0.0016877637130801688
4.45	0.002531645569620253
4.55	0.0016877637130801688
4.6499999999999995	0.0008438818565400844
4.750000000000001	0.0016877637130801688
4.8500000000000005	0.002531645569620253
4.95	0.004219409282700422
5.05	0.
5.1499999999999995	0.0016877637130801688
5.250000000000001	0.0008438818565400844
5.3500000000000005	0.0008438818565400844
5.45	0.
5.55	0.0008438818565400844
5.6499999999999995	0.0008438818565400844
5.750000000000001	0.0008438818565400844
5.8500000000000005	0.0008438818565400844
5.95	0.0008438818565400844
6.05	0.0008438818565400844
6.1499999999999995	0.0016877637130801688
6.250000000000001	0.0008438818565400844
6.3500000000000005	0.
6.45	0.0008438818565400844
6.55	0.0016877637130801688
6.6499999999999995	0.
6.750000000000001	0.0008438818565400844
6.8500000000000005	0.002531645569620253
7.05	0

==> Mz_histogramData_model1wrtSym_plot3.dat <==
binData	heightData
-6.95	0
-6.8500000000000005	0.0015625
-6.750000000000001	0.003125
-6.65	0.003125
-6.550000000000001	0.003125
-6.45	0.003125
-6.3500000000000005	0.
-6.250000000000001	0.0015625
-6.15	0.0046875
-6.050000000000001	0.00625
-5.95	0.0046875
-5.8500000000000005	0.0078125
-5.750000000000001	0.00625
-5.65	0.003125
-5.550000000000001	0.0046875
-5.45	0.00625
-5.3500000000000005	0.009375
-5.250000000000001	0.00625
-5.15	0.0046875
-5.050000000000001	0.003125
-4.95	0.0109375
-4.8500000000000005	0.0125
-4.750000000000001	0.0109375
-4.65	0.01875
-4.55	0.00625
-4.45	0.0171875
-4.3500000000000005	0.0078125
-4.250000000000001	0.015625
-4.15	0.0125
-4.05	0.0140625
-3.95	0.0109375
-3.8500000000000005	0.015625
-3.7500000000000004	0.0265625
-3.6500000000000004	0.0359375
-3.5500000000000003	0.0453125
-3.45	0.05625
-3.3500000000000005	0.078125
-3.2500000000000004	0.08125
-3.1500000000000004	0.0765625
-3.0500000000000003	0.1109375
-2.95	0.1265625
-2.8500000000000005	0.140625
-2.75	0.1015625
-2.6500000000000004	0.0703125
-2.5500000000000007	0.0890625
-2.45	0.0859375
-2.3500000000000005	0.0671875
-2.25	0.0765625
-2.1500000000000004	0.075
-2.05	0.0609375
-1.95	0.0875
-1.8500000000000003	0.06875
-1.7499999999999998	0.075
-1.6500000000000001	0.1125
-1.5499999999999996	0.1421875
-1.45	0.184375
-1.3500000000000003	0.2140625
-1.2499999999999998	0.3109375
-1.1500000000000001	0.5734375
-1.0499999999999996	0.928125
-0.95	1.
-0.8500000000000003	0.7921875
-0.7499999999999998	0.496875
-0.6500000000000001	0.321875
-0.5499999999999996	0.2296875
-0.45	0.19375
-0.35000000000000037	0.134375
-0.24999999999999983	0.13125
-0.1500000000000002	0.065625
-0.04999999999999964	0.0515625
0.05	0.0515625
0.14999999999999963	0.065625
0.25000000000000017	0.13125
0.3499999999999998	0.134375
0.45000000000000034	0.19375
0.55	0.2296875
0.6499999999999997	0.321875
0.7500000000000002	0.496875
0.8499999999999999	0.7921875
0.9500000000000004	1.
1.05	0.928125
1.1499999999999997	0.5734375
1.2499999999999993	0.3109375
1.3500000000000008	0.2140625
1.4500000000000004	0.184375
1.55	0.1421875
1.6499999999999997	0.1125
1.7499999999999993	0.075
1.8500000000000008	0.06875
1.9500000000000004	0.0875
2.05	0.0609375
2.1499999999999995	0.075
2.249999999999999	0.0765625
2.3500000000000005	0.0671875
2.45	0.0859375
2.55	0.0890625
2.6499999999999995	0.0703125
2.750000000000001	0.1015625
2.8500000000000005	0.140625
2.95	0.1265625
3.05	0.1109375
3.1499999999999995	0.0765625
3.250000000000001	0.08125
3.3500000000000005	0.078125
3.45	0.05625
3.55	0.0453125
3.6499999999999995	0.0359375
3.750000000000001	0.0265625
3.8500000000000005	0.015625
3.95	0.0109375
4.05	0.0140625
4.1499999999999995	0.0125
4.250000000000001	0.015625
4.3500000000000005	0.0078125
4.45	0.0171875
4.55	0.00625
4.6499999999999995	0.01875
4.750000000000001	0.0109375
4.8500000000000005	0.0125
4.95	0.0109375
5.05	0.003125
5.1499999999999995	0.0046875
5.250000000000001	0.00625
5.3500000000000005	0.009375
5.45	0.00625
5.55	0.0046875
5.6499999999999995	0.003125
5.750000000000001	0.00625
5.8500000000000005	0.0078125
5.95	0.0046875
6.05	0.00625
6.1499999999999995	0.0046875
6.250000000000001	0.0015625
6.3500000000000005	0.
6.45	0.003125
6.55	0.003125
6.6499999999999995	0.003125
6.750000000000001	0.003125
6.8500000000000005	0.0015625
7.05	0

==> Mz_histogramData_model1wrtSym_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.014326647564469915
-6.8500000000000005	0.02005730659025788
-6.75	0.011461318051575931
-6.65	0.0057306590257879654
-6.55	0.0028653295128939827
-6.45	0.022922636103151862
-6.3500000000000005	0.022922636103151862
-6.25	0.0057306590257879654
-6.15	0.0057306590257879654
-6.05	0.011461318051575931
-5.95	0.0057306590257879654
-5.8500000000000005	0.02005730659025788
-5.75	0.025787965616045846
-5.65	0.017191977077363897
-5.55	0.025787965616045846
-5.45	0.025787965616045846
-5.3500000000000005	0.014326647564469915
-5.25	0.02005730659025788
-5.15	0.025787965616045846
-5.05	0.022922636103151862
-4.95	0.02865329512893983
-4.8500000000000005	0.025787965616045846
-4.75	0.045845272206303724
-4.6499999999999995	0.03724928366762178
-4.55	0.022922636103151862
-4.45	0.02865329512893983
-4.3500000000000005	0.045845272206303724
-4.25	0.04297994269340974
-4.1499999999999995	0.04871060171919771
-4.05	0.045845272206303724
-3.95	0.07736389684813753
-3.85	0.05157593123209169
-3.75	0.07449856733524356
-3.65	0.10028653295128939
-3.55	0.08882521489971347
-3.45	0.10601719197707736
-3.35	0.07449856733524356
-3.25	0.10601719197707736
-3.15	0.14040114613180515
-3.05	0.14040114613180515
-2.95	0.12893982808022922
-2.8499999999999996	0.12034383954154727
-2.75	0.166189111747851
-2.6500000000000004	0.14613180515759314
-2.55	0.13753581661891118
-2.45	0.17765042979942694
-2.3499999999999996	0.19484240687679083
-2.25	0.1518624641833811
-2.1499999999999995	0.18051575931232092
-2.05	0.21203438395415472
-1.95	0.22636103151862463
-1.8499999999999994	0.2636103151862464
-1.7499999999999998	0.2492836676217765
-1.6499999999999992	0.2922636103151863
-1.5499999999999996	0.31805157593123207
-1.45	0.40974212034383956
-1.3499999999999994	0.498567335243553
-1.2499999999999998	0.5587392550143266
-1.1499999999999992	0.7335243553008596
-1.0499999999999996	0.7679083094555874
-0.95	0.8853868194842407
-0.8499999999999994	1.
-0.7499999999999998	0.9484240687679083
-0.6499999999999992	0.7736389684813754
-0.5499999999999996	0.7191977077363897
-0.45	0.5816618911174785
-0.3499999999999995	0.5415472779369628
-0.24999999999999983	0.47277936962750716
-0.1499999999999993	0.36962750716332377
-0.04999999999999964	0.20057306590257878
0.05	0.20057306590257878
0.15000000000000052	0.36962750716332377
0.25000000000000017	0.47277936962750716
0.3500000000000007	0.5415472779369628
0.45000000000000034	0.5816618911174785
0.55	0.7191977077363897
0.6500000000000006	0.7736389684813754
0.7500000000000002	0.9484240687679083
0.8500000000000008	1.
0.9500000000000004	0.8853868194842407
1.05	0.7679083094555874
1.1499999999999997	0.7335243553008596
1.250000000000001	0.5587392550143266
1.3500000000000008	0.498567335243553
1.4500000000000004	0.40974212034383956
1.55	0.31805157593123207
1.6499999999999997	0.2922636103151863
1.750000000000001	0.2492836676217765
1.8500000000000008	0.2636103151862464
1.9500000000000004	0.22636103151862463
2.05	0.21203438395415472
2.1499999999999995	0.18051575931232092
2.250000000000001	0.1518624641833811
2.3500000000000005	0.19484240687679083
2.45	0.17765042979942694
2.55	0.13753581661891118
2.6500000000000012	0.14613180515759314
2.750000000000001	0.166189111747851
2.8500000000000005	0.12034383954154727
2.95	0.12893982808022922
3.05	0.14040114613180515
3.1500000000000012	0.14040114613180515
3.250000000000001	0.10601719197707736
3.3500000000000005	0.07449856733524356
3.45	0.10601719197707736
3.55	0.08882521489971347
3.6500000000000012	0.10028653295128939
3.750000000000001	0.07449856733524356
3.8500000000000005	0.05157593123209169
3.95	0.07736389684813753
4.05	0.045845272206303724
4.150000000000001	0.04871060171919771
4.250000000000001	0.04297994269340974
4.3500000000000005	0.045845272206303724
4.45	0.02865329512893983
4.55	0.022922636103151862
4.650000000000001	0.03724928366762178
4.750000000000001	0.045845272206303724
4.8500000000000005	0.025787965616045846
4.95	0.02865329512893983
5.05	0.022922636103151862
5.150000000000001	0.025787965616045846
5.250000000000001	0.02005730659025788
5.3500000000000005	0.014326647564469915
5.45	0.025787965616045846
5.55	0.025787965616045846
5.650000000000001	0.017191977077363897
5.750000000000001	0.025787965616045846
5.8500000000000005	0.02005730659025788
5.95	0.0057306590257879654
6.05	0.011461318051575931
6.150000000000001	0.0057306590257879654
6.250000000000001	0.0057306590257879654
6.3500000000000005	0.022922636103151862
6.45	0.022922636103151862
6.55	0.0028653295128939827
6.650000000000001	0.0057306590257879654
6.750000000000001	0.011461318051575931
6.8500000000000005	0.02005730659025788
6.95	0.014326647564469915
7.1499999999999995	0

==> Mz_histogramData_model2_plot1.dat <==
binData	heightData
-6.75	0
-6.65	0.0012099213551119178
-6.550000000000001	0.
-6.45	0.0006049606775559589
-6.3500000000000005	0.
-6.25	0.0012099213551119178
-6.15	0.0012099213551119178
-6.05	0.
-5.95	0.0012099213551119178
-5.8500000000000005	0.0006049606775559589
-5.75	0.0006049606775559589
-5.65	0.
-5.55	0.
-5.45	0.
-5.3500000000000005	0.
-5.25	0.0012099213551119178
-5.15	0.0012099213551119178
-5.05	0.0006049606775559589
-4.95	0.0012099213551119178
-4.8500000000000005	0.0006049606775559589
-4.75	0.0012099213551119178
-4.65	0.0012099213551119178
-4.55	0.
-4.45	0.0018148820326678765
-4.3500000000000005	0.0006049606775559589
-4.25	0.
-4.15	0.0018148820326678765
-4.05	0.0018148820326678765
-3.95	0.0030248033877797943
-3.85	0.0018148820326678765
-3.75	0.003629764065335753
-3.6500000000000004	0.003629764065335753
-3.5500000000000003	0.004234724742891712
-3.45	0.006654567453115548
-3.35	0.008469449485783424
-3.25	0.019358741681790685
-3.1500000000000004	0.056261343012704176
-3.0500000000000003	0.13793103448275862
-2.95	0.1736237144585602
-2.85	0.06836055656382335
-2.75	0.02238354506957048
-2.6500000000000004	0.024803387779794312
-2.55	0.012704174228675136
-2.45	0.006654567453115548
-2.3500000000000005	0.010889292196007259
-2.25	0.006049606775559589
-2.1500000000000004	0.010889292196007259
-2.05	0.004234724742891712
-1.95	0.006654567453115548
-1.8499999999999994	0.006654567453115548
-1.7499999999999998	0.006654567453115548
-1.6500000000000001	0.0054446460980036296
-1.5499999999999996	0.006654567453115548
-1.45	0.014519056261343012
-1.3499999999999994	0.014519056261343012
-1.2499999999999998	0.030248033877797943
-1.1500000000000001	0.07199032062915911
-1.0499999999999996	0.8142770719903206
-0.95	1.
-0.8499999999999994	0.1869328493647913
-0.7499999999999998	0.07924984875983061
-0.6500000000000001	0.04658197217180883
-0.5499999999999996	0.019963702359346643
-0.45	0.012704174228675136
-0.3499999999999995	0.019963702359346643
-0.24999999999999983	0.015124016938898971
-0.1500000000000002	0.023593466424682397
-0.04999999999999964	0.02117362371445856
0.05	0.02117362371445856
0.15000000000000052	0.023593466424682397
0.25000000000000017	0.015124016938898971
0.3499999999999998	0.019963702359346643
0.45000000000000034	0.012704174228675136
0.55	0.019963702359346643
0.6500000000000006	0.04658197217180883
0.7500000000000002	0.07924984875983061
0.8499999999999999	0.1869328493647913
0.9500000000000004	1.
1.05	0.8142770719903206
1.1500000000000006	0.07199032062915911
1.2500000000000002	0.030248033877797943
1.3499999999999999	0.014519056261343012
1.4499999999999995	0.014519056261343012
1.550000000000001	0.006654567453115548
1.6500000000000006	0.0054446460980036296
1.7500000000000002	0.006654567453115548
1.8499999999999999	0.006654567453115548
1.9499999999999995	0.006654567453115548
2.0500000000000007	0.004234724742891712
2.1500000000000004	0.010889292196007259
2.25	0.006049606775559589
2.3499999999999996	0.010889292196007259
2.4499999999999993	0.006654567453115548
2.5500000000000007	0.012704174228675136
2.6500000000000004	0.024803387779794312
2.75	0.02238354506957048
2.8499999999999996	0.06836055656382335
2.950000000000001	0.1736237144585602
3.0500000000000007	0.13793103448275862
3.1500000000000004	0.056261343012704176
3.25	0.019358741681790685
3.3499999999999996	0.008469449485783424
3.450000000000001	0.006654567453115548
3.5500000000000007	0.004234724742891712
3.6500000000000004	0.003629764065335753
3.75	0.003629764065335753
3.8499999999999996	0.0018148820326678765
3.950000000000001	0.0030248033877797943
4.050000000000001	0.0018148820326678765
4.15	0.0018148820326678765
4.25	0.
4.35	0.0006049606775559589
4.450000000000001	0.0018148820326678765
4.550000000000001	0.
4.65	0.0012099213551119178
4.75	0.0012099213551119178
4.85	0.0006049606775559589
4.950000000000001	0.0012099213551119178
5.050000000000001	0.0006049606775559589
5.15	0.0012099213551119178
5.25	0.0012099213551119178
5.35	0.
5.450000000000001	0.
5.550000000000001	0.
5.65	0.
5.75	0.0006049606775559589
5.85	0.0006049606775559589
5.950000000000001	0.0012099213551119178
6.050000000000001	0.
6.15	0.0012099213551119178
6.25	0.0012099213551119178
6.35	0.
6.450000000000001	0.0006049606775559589
6.550000000000001	0.
6.65	0.0012099213551119178
6.85	0

==> Mz_histogramData_model2_plot2.dat <==
binData	heightData
-6.8500000000000005	0
-6.750000000000001	0.0008904719501335708
-6.650000000000001	0.0008904719501335708
-6.550000000000001	0.
-6.450000000000001	0.
-6.3500000000000005	0.0008904719501335708
-6.250000000000001	0.0008904719501335708
-6.150000000000001	0.0008904719501335708
-6.050000000000001	0.0008904719501335708
-5.950000000000001	0.
-5.8500000000000005	0.0017809439002671415
-5.750000000000001	0.0026714158504007124
-5.650000000000001	0.
-5.550000000000001	0.
-5.450000000000001	0.0008904719501335708
-5.3500000000000005	0.
-5.250000000000001	0.0008904719501335708
-5.150000000000001	0.0008904719501335708
-5.050000000000001	0.0008904719501335708
-4.950000000000001	0.0026714158504007124
-4.8500000000000005	0.0017809439002671415
-4.750000000000001	0.0008904719501335708
-4.650000000000001	0.0017809439002671415
-4.550000000000001	0.007123775601068566
-4.45	0.003561887800534283
-4.3500000000000005	0.006233303650934996
-4.250000000000001	0.003561887800534283
-4.150000000000001	0.0026714158504007124
-4.050000000000001	0.005342831700801425
-3.95	0.009795191451469279
-3.8500000000000005	0.0008904719501335708
-3.750000000000001	0.01068566340160285
-3.650000000000001	0.01157613535173642
-3.5500000000000007	0.014247551202137132
-3.4500000000000006	0.02226179875333927
-3.3500000000000005	0.03294746215494212
-3.250000000000001	0.04007123775601069
-3.150000000000001	0.08370436331255565
-3.0500000000000007	0.14247551202137132
-2.9500000000000006	0.14069456812110417
-2.8500000000000005	0.09617097061442564
-2.750000000000001	0.05699020480854853
-2.6500000000000004	0.04007123775601069
-2.5500000000000007	0.02404274265360641
-2.450000000000001	0.024933214603739984
-2.3500000000000005	0.02404274265360641
-2.250000000000001	0.016918967052537846
-2.1500000000000004	0.015138023152270703
-2.0500000000000007	0.015138023152270703
-1.95	0.017809439002671415
-1.8500000000000003	0.027604630454140695
-1.7500000000000007	0.02404274265360641
-1.6500000000000001	0.02404274265360641
-1.5500000000000005	0.04541406945681211
-1.45	0.05609973285841496
-1.3500000000000003	0.07569011576135352
-1.2500000000000007	0.13089937666963491
-1.1500000000000001	0.24487978628673196
-1.0500000000000005	0.9447907390917186
-0.95	1.
-0.8500000000000003	0.3686553873552983
-0.7500000000000007	0.188780053428317
-0.6500000000000001	0.12555654496883348
-0.5500000000000005	0.08726625111308994
-0.45	0.05609973285841496
-0.35000000000000037	0.04719501335707925
-0.2500000000000007	0.04096170970614425
-0.1500000000000002	0.03294746215494212
-0.05000000000000053	0.024933214603739984
0.05	0.024933214603739984
0.14999999999999963	0.03294746215494212
0.24999999999999928	0.04096170970614425
0.3499999999999998	0.04719501335707925
0.44999999999999946	0.05609973285841496
0.55	0.08726625111308994
0.6499999999999997	0.12555654496883348
0.7499999999999993	0.188780053428317
0.8499999999999999	0.3686553873552983
0.9499999999999995	1.
1.05	0.9447907390917186
1.1499999999999997	0.24487978628673196
1.2499999999999993	0.13089937666963491
1.349999999999999	0.07569011576135352
1.4500000000000004	0.05609973285841496
1.55	0.04541406945681211
1.6499999999999997	0.02404274265360641
1.7499999999999993	0.02404274265360641
1.849999999999999	0.027604630454140695
1.9500000000000004	0.017809439002671415
2.05	0.015138023152270703
2.1499999999999995	0.015138023152270703
2.249999999999999	0.016918967052537846
2.3499999999999988	0.02404274265360641
2.45	0.024933214603739984
2.55	0.02404274265360641
2.6499999999999995	0.04007123775601069
2.749999999999999	0.05699020480854853
2.8500000000000005	0.09617097061442564
2.95	0.14069456812110417
3.05	0.14247551202137132
3.1499999999999995	0.08370436331255565
3.249999999999999	0.04007123775601069
3.3500000000000005	0.03294746215494212
3.45	0.02226179875333927
3.55	0.014247551202137132
3.6499999999999995	0.01157613535173642
3.749999999999999	0.01068566340160285
3.8500000000000005	0.0008904719501335708
3.95	0.009795191451469279
4.05	0.005342831700801425
4.1499999999999995	0.0026714158504007124
4.249999999999999	0.003561887800534283
4.3500000000000005	0.006233303650934996
4.45	0.003561887800534283
4.55	0.007123775601068566
4.6499999999999995	0.0017809439002671415
4.749999999999999	0.0008904719501335708
4.8500000000000005	0.0017809439002671415
4.95	0.0026714158504007124
5.05	0.0008904719501335708
5.1499999999999995	0.0008904719501335708
5.249999999999999	0.0008904719501335708
5.3500000000000005	0.
5.45	0.0008904719501335708
5.55	0.
5.6499999999999995	0.
5.749999999999999	0.0026714158504007124
5.8500000000000005	0.0017809439002671415
5.95	0.
6.05	0.0008904719501335708
6.1499999999999995	0.0008904719501335708
6.249999999999999	0.0008904719501335708
6.3500000000000005	0.0008904719501335708
6.45	0.
6.55	0.
6.6499999999999995	0.0008904719501335708
6.749999999999999	0.0008904719501335708
6.95	0

==> Mz_histogramData_model2_plot3.dat <==
binData	heightData
-6.95	0
-6.8500000000000005	0.006051437216338881
-6.750000000000001	0.
-6.65	0.
-6.550000000000001	0.0030257186081694403
-6.45	0.0015128593040847202
-6.3500000000000005	0.0045385779122541605
-6.250000000000001	0.0015128593040847202
-6.15	0.0045385779122541605
-6.050000000000001	0.006051437216338881
-5.95	0.006051437216338881
-5.8500000000000005	0.007564296520423601
-5.750000000000001	0.0030257186081694403
-5.65	0.009077155824508321
-5.550000000000001	0.0045385779122541605
-5.45	0.009077155824508321
-5.3500000000000005	0.007564296520423601
-5.250000000000001	0.0045385779122541605
-5.15	0.006051437216338881
-5.050000000000001	0.0045385779122541605
-4.95	0.006051437216338881
-4.8500000000000005	0.01361573373676248
-4.750000000000001	0.
-4.65	0.01361573373676248
-4.55	0.01664145234493192
-4.45	0.015128593040847202
-4.3500000000000005	0.01059001512859304
-4.250000000000001	0.012102874432677761
-4.15	0.009077155824508321
-4.05	0.02118003025718608
-3.95	0.028744326777609682
-3.8500000000000005	0.036308623298033284
-3.7500000000000004	0.030257186081694403
-3.6500000000000004	0.03177004538577912
-3.5500000000000003	0.046898638426626324
-3.45	0.05446293494704992
-3.3500000000000005	0.06354009077155824
-3.2500000000000004	0.08018154311649017
-3.1500000000000004	0.08169440242057488
-3.0500000000000003	0.09379727685325265
-2.95	0.11649016641452345
-2.8500000000000005	0.12708018154311648
-2.75	0.1059001512859304
-2.6500000000000004	0.0832072617246596
-2.5500000000000007	0.09531013615733737
-2.45	0.06505295007564296
-2.3500000000000005	0.07715582450832073
-2.25	0.06202723146747353
-2.1500000000000004	0.060514372163388806
-2.05	0.07261724659606657
-1.95	0.06354009077155824
-1.8500000000000003	0.07564296520423601
-1.7499999999999998	0.07715582450832073
-1.6500000000000001	0.09228441754916793
-1.5499999999999996	0.12102874432677761
-1.45	0.16792738275340394
-1.3500000000000003	0.2178517397881997
-1.2499999999999998	0.36459909228441756
-1.1500000000000001	0.5128593040847201
-1.0499999999999996	0.8441754916792739
-0.95	1.
-0.8500000000000003	0.680786686838124
-0.7499999999999998	0.4795763993948563
-0.6500000000000001	0.3358547655068079
-0.5499999999999996	0.2254160363086233
-0.45	0.2042360060514372
-0.35000000000000037	0.12708018154311648
-0.24999999999999983	0.12405446293494705
-0.1500000000000002	0.08169440242057488
-0.04999999999999964	0.0680786686838124
0.05	0.0680786686838124
0.14999999999999963	0.08169440242057488
0.25000000000000017	0.12405446293494705
0.3499999999999998	0.12708018154311648
0.45000000000000034	0.2042360060514372
0.55	0.2254160363086233
0.6499999999999997	0.3358547655068079
0.7500000000000002	0.4795763993948563
0.8499999999999999	0.680786686838124
0.9500000000000004	1.
1.05	0.8441754916792739
1.1499999999999997	0.5128593040847201
1.2499999999999993	0.36459909228441756
1.3500000000000008	0.2178517397881997
1.4500000000000004	0.16792738275340394
1.55	0.12102874432677761
1.6499999999999997	0.09228441754916793
1.7499999999999993	0.07715582450832073
1.8500000000000008	0.07564296520423601
1.9500000000000004	0.06354009077155824
2.05	0.07261724659606657
2.1499999999999995	0.060514372163388806
2.249999999999999	0.06202723146747353
2.3500000000000005	0.07715582450832073
2.45	0.06505295007564296
2.55	0.09531013615733737
2.6499999999999995	0.0832072617246596
2.750000000000001	0.1059001512859304
2.8500000000000005	0.12708018154311648
2.95	0.11649016641452345
3.05	0.09379727685325265
3.1499999999999995	0.08169440242057488
3.250000000000001	0.08018154311649017
3.3500000000000005	0.06354009077155824
3.45	0.05446293494704992
3.55	0.046898638426626324
3.6499999999999995	0.03177004538577912
3.750000000000001	0.030257186081694403
3.8500000000000005	0.036308623298033284
3.95	0.028744326777609682
4.05	0.02118003025718608
4.1499999999999995	0.009077155824508321
4.250000000000001	0.012102874432677761
4.3500000000000005	0.01059001512859304
4.45	0.015128593040847202
4.55	0.01664145234493192
4.6499999999999995	0.01361573373676248
4.750000000000001	0.
4.8500000000000005	0.01361573373676248
4.95	0.006051437216338881
5.05	0.0045385779122541605
5.1499999999999995	0.006051437216338881
5.250000000000001	0.0045385779122541605
5.3500000000000005	0.007564296520423601
5.45	0.009077155824508321
5.55	0.0045385779122541605
5.6499999999999995	0.009077155824508321
5.750000000000001	0.0030257186081694403
5.8500000000000005	0.007564296520423601
5.95	0.006051437216338881
6.05	0.006051437216338881
6.1499999999999995	0.0045385779122541605
6.250000000000001	0.0015128593040847202
6.3500000000000005	0.0045385779122541605
6.45	0.0015128593040847202
6.55	0.0030257186081694403
6.6499999999999995	0.
6.750000000000001	0.
6.8500000000000005	0.006051437216338881
7.05	0

==> Mz_histogramData_model2_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.015625
-6.8500000000000005	0.009375
-6.75	0.009375
-6.65	0.01875
-6.55	0.015625
-6.45	0.0125
-6.3500000000000005	0.028125
-6.25	0.015625
-6.15	0.03125
-6.05	0.034375
-5.95	0.021875
-5.8500000000000005	0.025
-5.75	0.021875
-5.65	0.0375
-5.55	0.03125
-5.45	0.025
-5.3500000000000005	0.046875
-5.25	0.025
-5.15	0.034375
-5.05	0.053125
-4.95	0.03125
-4.8500000000000005	0.046875
-4.75	0.04375
-4.6499999999999995	0.046875
-4.55	0.05
-4.45	0.0375
-4.3500000000000005	0.04375
-4.25	0.0625
-4.1499999999999995	0.05
-4.05	0.084375
-3.95	0.04375
-3.85	0.078125
-3.75	0.084375
-3.65	0.053125
-3.55	0.090625
-3.45	0.0875
-3.35	0.128125
-3.25	0.11875
-3.15	0.159375
-3.05	0.1125
-2.95	0.159375
-2.8499999999999996	0.134375
-2.75	0.13125
-2.6500000000000004	0.16875
-2.55	0.1875
-2.45	0.15
-2.3499999999999996	0.221875
-2.25	0.175
-2.1499999999999995	0.215625
-2.05	0.24375
-1.95	0.278125
-1.8499999999999994	0.253125
-1.7499999999999998	0.259375
-1.6499999999999992	0.35625
-1.5499999999999996	0.40625
-1.45	0.421875
-1.3499999999999994	0.50625
-1.2499999999999998	0.653125
-1.1499999999999992	0.753125
-1.0499999999999996	0.74375
-0.95	0.934375
-0.8499999999999994	1.
-0.7499999999999998	0.9625
-0.6499999999999992	0.83125
-0.5499999999999996	0.728125
-0.45	0.69375
-0.3499999999999995	0.5
-0.24999999999999983	0.48125
-0.1499999999999993	0.390625
-0.04999999999999964	0.165625
0.05	0.165625
0.15000000000000052	0.390625
0.25000000000000017	0.48125
0.3500000000000007	0.5
0.45000000000000034	0.69375
0.55	0.728125
0.6500000000000006	0.83125
0.7500000000000002	0.9625
0.8500000000000008	1.
0.9500000000000004	0.934375
1.05	0.74375
1.1499999999999997	0.753125
1.250000000000001	0.653125
1.3500000000000008	0.50625
1.4500000000000004	0.421875
1.55	0.40625
1.6499999999999997	0.35625
1.750000000000001	0.259375
1.8500000000000008	0.253125
1.9500000000000004	0.278125
2.05	0.24375
2.1499999999999995	0.215625
2.250000000000001	0.175
2.3500000000000005	0.221875
2.45	0.15
2.55	0.1875
2.6500000000000012	0.16875
2.750000000000001	0.13125
2.8500000000000005	0.134375
2.95	0.159375
3.05	0.1125
3.1500000000000012	0.159375
3.250000000000001	0.11875
3.3500000000000005	0.128125
3.45	0.0875
3.55	0.090625
3.6500000000000012	0.053125
3.750000000000001	0.084375
3.8500000000000005	0.078125
3.95	0.04375
4.05	0.084375
4.150000000000001	0.05
4.250000000000001	0.0625
4.3500000000000005	0.04375
4.45	0.0375
4.55	0.05
4.650000000000001	0.046875
4.750000000000001	0.04375
4.8500000000000005	0.046875
4.95	0.03125
5.05	0.053125
5.150000000000001	0.034375
5.250000000000001	0.025
5.3500000000000005	0.046875
5.45	0.025
5.55	0.03125
5.650000000000001	0.0375
5.750000000000001	0.021875
5.8500000000000005	0.025
5.95	0.021875
6.05	0.034375
6.150000000000001	0.03125
6.250000000000001	0.015625
6.3500000000000005	0.028125
6.45	0.0125
6.55	0.015625
6.650000000000001	0.01875
6.750000000000001	0.009375
6.8500000000000005	0.009375
6.95	0.015625
7.1499999999999995	0

==> Mz_histogramData_model3_plot1.dat <==
binData	heightData
-7.05	0
-6.95	0.001001001001001001
-6.8500000000000005	0.
-6.75	0.
-6.65	0.0005005005005005005
-6.55	0.0005005005005005005
-6.45	0.0015015015015015015
-6.3500000000000005	0.
-6.25	0.0005005005005005005
-6.15	0.
-6.05	0.001001001001001001
-5.95	0.001001001001001001
-5.8500000000000005	0.0005005005005005005
-5.75	0.0025025025025025025
-5.65	0.
-5.55	0.002002002002002002
-5.45	0.0005005005005005005
-5.3500000000000005	0.0005005005005005005
-5.25	0.0015015015015015015
-5.15	0.002002002002002002
-5.05	0.001001001001001001
-4.95	0.001001001001001001
-4.8500000000000005	0.001001001001001001
-4.75	0.001001001001001001
-4.6499999999999995	0.0015015015015015015
-4.55	0.0015015015015015015
-4.45	0.0015015015015015015
-4.3500000000000005	0.0025025025025025025
-4.25	0.
-4.1499999999999995	0.001001001001001001
-4.05	0.002002002002002002
-3.95	0.0015015015015015015
-3.85	0.001001001001001001
-3.75	0.0035035035035035035
-3.65	0.004004004004004004
-3.55	0.0065065065065065065
-3.45	0.005005005005005005
-3.35	0.01001001001001001
-3.25	0.010510510510510511
-3.15	0.033533533533533534
-3.05	0.15065065065065064
-2.95	0.15365365365365366
-2.8499999999999996	0.044044044044044044
-2.75	0.02052052052052052
-2.6500000000000004	0.012512512512512513
-2.55	0.010510510510510511
-2.45	0.00850850850850851
-2.3499999999999996	0.007007007007007007
-2.25	0.008008008008008008
-2.1499999999999995	0.004004004004004004
-2.05	0.0075075075075075074
-1.95	0.005005005005005005
-1.8499999999999994	0.004004004004004004
-1.7499999999999998	0.006006006006006006
-1.6499999999999992	0.00950950950950951
-1.5499999999999996	0.00850850850850851
-1.45	0.018018018018018018
-1.3499999999999994	0.024024024024024024
-1.2499999999999998	0.04454454454454455
-1.1499999999999992	0.11361361361361362
-1.0499999999999996	1.
-0.95	0.9324324324324325
-0.8499999999999994	0.12112112112112113
-0.7499999999999998	0.05755755755755756
-0.6499999999999992	0.023023023023023025
-0.5499999999999996	0.01701701701701702
-0.45	0.014014014014014014
-0.3499999999999995	0.009009009009009009
-0.24999999999999983	0.014014014014014014
-0.1499999999999993	0.018018018018018018
-0.04999999999999964	0.012512512512512513
0.05	0.012512512512512513
0.15000000000000052	0.018018018018018018
0.25000000000000017	0.014014014014014014
0.3500000000000007	0.009009009009009009
0.45000000000000034	0.014014014014014014
0.55	0.01701701701701702
0.6500000000000006	0.023023023023023025
0.7500000000000002	0.05755755755755756
0.8500000000000008	0.12112112112112113
0.9500000000000004	0.9324324324324325
1.05	1.
1.1499999999999997	0.11361361361361362
1.250000000000001	0.04454454454454455
1.3500000000000008	0.024024024024024024
1.4500000000000004	0.018018018018018018
1.55	0.00850850850850851
1.6499999999999997	0.00950950950950951
1.750000000000001	0.006006006006006006
1.8500000000000008	0.004004004004004004
1.9500000000000004	0.005005005005005005
2.05	0.0075075075075075074
2.1499999999999995	0.004004004004004004
2.250000000000001	0.008008008008008008
2.3500000000000005	0.007007007007007007
2.45	0.00850850850850851
2.55	0.010510510510510511
2.6500000000000012	0.012512512512512513
2.750000000000001	0.02052052052052052
2.8500000000000005	0.044044044044044044
2.95	0.15365365365365366
3.05	0.15065065065065064
3.1500000000000012	0.033533533533533534
3.250000000000001	0.010510510510510511
3.3500000000000005	0.01001001001001001
3.45	0.005005005005005005
3.55	0.0065065065065065065
3.6500000000000012	0.004004004004004004
3.750000000000001	0.0035035035035035035
3.8500000000000005	0.001001001001001001
3.95	0.0015015015015015015
4.05	0.002002002002002002
4.150000000000001	0.001001001001001001
4.250000000000001	0.
4.3500000000000005	0.0025025025025025025
4.45	0.0015015015015015015
4.55	0.0015015015015015015
4.650000000000001	0.0015015015015015015
4.750000000000001	0.001001001001001001
4.8500000000000005	0.001001001001001001
4.95	0.001001001001001001
5.05	0.001001001001001001
5.150000000000001	0.002002002002002002
5.250000000000001	0.0015015015015015015
5.3500000000000005	0.0005005005005005005
5.45	0.0005005005005005005
5.55	0.002002002002002002
5.650000000000001	0.
5.750000000000001	0.0025025025025025025
5.8500000000000005	0.0005005005005005005
5.95	0.001001001001001001
6.05	0.001001001001001001
6.150000000000001	0.
6.250000000000001	0.0005005005005005005
6.3500000000000005	0.
6.45	0.0015015015015015015
6.55	0.0005005005005005005
6.650000000000001	0.0005005005005005005
6.750000000000001	0.
6.8500000000000005	0.
6.95	0.001001001001001001
7.1499999999999995	0

==> Mz_histogramData_model3_plot2.dat <==
binData	heightData
-7.05	0
-6.95	0.0011037527593818985
-6.8500000000000005	0.0033112582781456954
-6.75	0.0011037527593818985
-6.65	0.005518763796909493
-6.55	0.004415011037527594
-6.45	0.0011037527593818985
-6.3500000000000005	0.
-6.25	0.005518763796909493
-6.15	0.005518763796909493
-6.05	0.005518763796909493
-5.95	0.002207505518763797
-5.8500000000000005	0.0033112582781456954
-5.75	0.006622516556291391
-5.65	0.008830022075055188
-5.55	0.00772626931567329
-5.45	0.00772626931567329
-5.3500000000000005	0.005518763796909493
-5.25	0.012141280353200883
-5.15	0.01434878587196468
-5.05	0.00772626931567329
-4.95	0.00772626931567329
-4.8500000000000005	0.012141280353200883
-4.75	0.00772626931567329
-4.6499999999999995	0.013245033112582781
-4.55	0.012141280353200883
-4.45	0.01434878587196468
-4.3500000000000005	0.011037527593818985
-4.25	0.013245033112582781
-4.1499999999999995	0.013245033112582781
-4.05	0.018763796909492272
-3.95	0.02097130242825607
-3.85	0.023178807947019868
-3.75	0.02759381898454746
-3.65	0.039735099337748346
-3.55	0.026490066225165563
-3.45	0.04856512141280353
-3.35	0.05408388520971302
-3.25	0.0739514348785872
-3.15	0.1335540838852097
-3.05	0.17549668874172186
-2.95	0.16887417218543047
-2.8499999999999996	0.13245033112582782
-2.75	0.08388520971302428
-2.6500000000000004	0.0728476821192053
-2.55	0.06291390728476821
-2.45	0.076158940397351
-2.3499999999999996	0.07505518763796909
-2.25	0.08498896247240618
-2.1499999999999995	0.08167770419426049
-2.05	0.08388520971302428
-1.95	0.09381898454746136
-1.8499999999999994	0.10706401766004416
-1.7499999999999998	0.11699779249448124
-1.6499999999999992	0.11810154525386314
-1.5499999999999996	0.16666666666666666
-1.45	0.2052980132450331
-1.3499999999999994	0.2130242825607064
-1.2499999999999998	0.26269315673289184
-1.1499999999999992	0.38079470198675497
-1.0499999999999996	0.7560706401766004
-0.95	1.
-0.8499999999999994	0.45474613686534215
-0.7499999999999998	0.26048565121412803
-0.6499999999999992	0.152317880794702
-0.5499999999999996	0.10706401766004416
-0.45	0.08057395143487858
-0.3499999999999995	0.06291390728476821
-0.24999999999999983	0.04525386313465784
-0.1499999999999993	0.03200883002207505
-0.04999999999999964	0.01545253863134658
0.05	0.01545253863134658
0.15000000000000052	0.03200883002207505
0.25000000000000017	0.04525386313465784
0.3500000000000007	0.06291390728476821
0.45000000000000034	0.08057395143487858
0.55	0.10706401766004416
0.6500000000000006	0.152317880794702
0.7500000000000002	0.26048565121412803
0.8500000000000008	0.45474613686534215
0.9500000000000004	1.
1.05	0.7560706401766004
1.1499999999999997	0.38079470198675497
1.250000000000001	0.26269315673289184
1.3500000000000008	0.2130242825607064
1.4500000000000004	0.2052980132450331
1.55	0.16666666666666666
1.6499999999999997	0.11810154525386314
1.750000000000001	0.11699779249448124
1.8500000000000008	0.10706401766004416
1.9500000000000004	0.09381898454746136
2.05	0.08388520971302428
2.1499999999999995	0.08167770419426049
2.250000000000001	0.08498896247240618
2.3500000000000005	0.07505518763796909
2.45	0.076158940397351
2.55	0.06291390728476821
2.6500000000000012	0.0728476821192053
2.750000000000001	0.08388520971302428
2.8500000000000005	0.13245033112582782
2.95	0.16887417218543047
3.05	0.17549668874172186
3.1500000000000012	0.1335540838852097
3.250000000000001	0.0739514348785872
3.3500000000000005	0.05408388520971302
3.45	0.04856512141280353
3.55	0.026490066225165563
3.6500000000000012	0.039735099337748346
3.750000000000001	0.02759381898454746
3.8500000000000005	0.023178807947019868
3.95	0.02097130242825607
4.05	0.018763796909492272
4.150000000000001	0.013245033112582781
4.250000000000001	0.013245033112582781
4.3500000000000005	0.011037527593818985
4.45	0.01434878587196468
4.55	0.012141280353200883
4.650000000000001	0.013245033112582781
4.750000000000001	0.00772626931567329
4.8500000000000005	0.012141280353200883
4.95	0.00772626931567329
5.05	0.00772626931567329
5.150000000000001	0.01434878587196468
5.250000000000001	0.012141280353200883
5.3500000000000005	0.005518763796909493
5.45	0.00772626931567329
5.55	0.00772626931567329
5.650000000000001	0.008830022075055188
5.750000000000001	0.006622516556291391
5.8500000000000005	0.0033112582781456954
5.95	0.002207505518763797
6.05	0.005518763796909493
6.150000000000001	0.005518763796909493
6.250000000000001	0.005518763796909493
6.3500000000000005	0.
6.45	0.0011037527593818985
6.55	0.004415011037527594
6.650000000000001	0.005518763796909493
6.750000000000001	0.0011037527593818985
6.8500000000000005	0.0033112582781456954
6.95	0.0011037527593818985
7.1499999999999995	0

==> Mz_histogramData_model3_plot3.dat <==
binData	heightData
-7.05	0
-6.95	0.007751937984496124
-6.8500000000000005	0.013565891472868217
-6.75	0.005813953488372093
-6.65	0.009689922480620155
-6.55	0.011627906976744186
-6.45	0.003875968992248062
-6.3500000000000005	0.007751937984496124
-6.25	0.007751937984496124
-6.15	0.009689922480620155
-6.05	0.009689922480620155
-5.95	0.
-5.8500000000000005	0.007751937984496124
-5.75	0.011627906976744186
-5.65	0.01744186046511628
-5.55	0.013565891472868217
-5.45	0.007751937984496124
-5.3500000000000005	0.01744186046511628
-5.25	0.009689922480620155
-5.15	0.025193798449612403
-5.05	0.01937984496124031
-4.95	0.013565891472868217
-4.8500000000000005	0.02131782945736434
-4.75	0.027131782945736434
-4.6499999999999995	0.02131782945736434
-4.55	0.023255813953488372
-4.45	0.023255813953488372
-4.3500000000000005	0.027131782945736434
-4.25	0.02131782945736434
-4.1499999999999995	0.050387596899224806
-4.05	0.046511627906976744
-3.95	0.04263565891472868
-3.85	0.06395348837209303
-3.75	0.060077519379844964
-3.65	0.07170542635658915
-3.55	0.06201550387596899
-3.45	0.07751937984496124
-3.35	0.11434108527131782
-3.25	0.14147286821705427
-3.15	0.09689922480620156
-3.05	0.16666666666666666
-2.95	0.15891472868217055
-2.8499999999999996	0.1375968992248062
-2.75	0.16085271317829458
-2.6500000000000004	0.18604651162790697
-2.55	0.16472868217054262
-2.45	0.17635658914728683
-2.3499999999999996	0.1744186046511628
-2.25	0.15310077519379844
-2.1499999999999995	0.17054263565891473
-2.05	0.1569767441860465
-1.95	0.18604651162790697
-1.8499999999999994	0.18410852713178294
-1.7499999999999998	0.2655038759689923
-1.6499999999999992	0.29457364341085274
-1.5499999999999996	0.32170542635658916
-1.45	0.33527131782945735
-1.3499999999999994	0.4573643410852713
-1.2499999999999998	0.5678294573643411
-1.1499999999999992	0.6627906976744186
-1.0499999999999996	0.9748062015503876
-0.95	1.
-0.8499999999999994	0.9263565891472868
-0.7499999999999998	0.5794573643410853
-0.6499999999999992	0.437984496124031
-0.5499999999999996	0.30426356589147285
-0.45	0.2131782945736434
-0.3499999999999995	0.18023255813953487
-0.24999999999999983	0.1375968992248062
-0.1499999999999993	0.07170542635658915
-0.04999999999999964	0.029069767441860465
0.05	0.029069767441860465
0.15000000000000052	0.07170542635658915
0.25000000000000017	0.1375968992248062
0.3500000000000007	0.18023255813953487
0.45000000000000034	0.2131782945736434
0.55	0.30426356589147285
0.6500000000000006	0.437984496124031
0.7500000000000002	0.5794573643410853
0.8500000000000008	0.9263565891472868
0.9500000000000004	1.
1.05	0.9748062015503876
1.1499999999999997	0.6627906976744186
1.250000000000001	0.5678294573643411
1.3500000000000008	0.4573643410852713
1.4500000000000004	0.33527131782945735
1.55	0.32170542635658916
1.6499999999999997	0.29457364341085274
1.750000000000001	0.2655038759689923
1.8500000000000008	0.18410852713178294
1.9500000000000004	0.18604651162790697
2.05	0.1569767441860465
2.1499999999999995	0.17054263565891473
2.250000000000001	0.15310077519379844
2.3500000000000005	0.1744186046511628
2.45	0.17635658914728683
2.55	0.16472868217054262
2.6500000000000012	0.18604651162790697
2.750000000000001	0.16085271317829458
2.8500000000000005	0.1375968992248062
2.95	0.15891472868217055
3.05	0.16666666666666666
3.1500000000000012	0.09689922480620156
3.250000000000001	0.14147286821705427
3.3500000000000005	0.11434108527131782
3.45	0.07751937984496124
3.55	0.06201550387596899
3.6500000000000012	0.07170542635658915
3.750000000000001	0.060077519379844964
3.8500000000000005	0.06395348837209303
3.95	0.04263565891472868
4.05	0.046511627906976744
4.150000000000001	0.050387596899224806
4.250000000000001	0.02131782945736434
4.3500000000000005	0.027131782945736434
4.45	0.023255813953488372
4.55	0.023255813953488372
4.650000000000001	0.02131782945736434
4.750000000000001	0.027131782945736434
4.8500000000000005	0.02131782945736434
4.95	0.013565891472868217
5.05	0.01937984496124031
5.150000000000001	0.025193798449612403
5.250000000000001	0.009689922480620155
5.3500000000000005	0.01744186046511628
5.45	0.007751937984496124
5.55	0.013565891472868217
5.650000000000001	0.01744186046511628
5.750000000000001	0.011627906976744186
5.8500000000000005	0.007751937984496124
5.95	0.
6.05	0.009689922480620155
6.150000000000001	0.009689922480620155
6.250000000000001	0.007751937984496124
6.3500000000000005	0.007751937984496124
6.45	0.003875968992248062
6.55	0.011627906976744186
6.650000000000001	0.009689922480620155
6.750000000000001	0.005813953488372093
6.8500000000000005	0.013565891472868217
6.95	0.007751937984496124
7.1499999999999995	0

==> Mz_histogramData_model3_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.011764705882352941
-6.8500000000000005	0.01764705882352941
-6.75	0.011764705882352941
-6.65	0.011764705882352941
-6.55	0.008823529411764706
-6.45	0.011764705882352941
-6.3500000000000005	0.029411764705882353
-6.25	0.01764705882352941
-6.15	0.01764705882352941
-6.05	0.023529411764705882
-5.95	0.014705882352941176
-5.8500000000000005	0.011764705882352941
-5.75	0.020588235294117647
-5.65	0.03235294117647059
-5.55	0.020588235294117647
-5.45	0.041176470588235294
-5.3500000000000005	0.03529411764705882
-5.25	0.023529411764705882
-5.15	0.047058823529411764
-5.05	0.023529411764705882
-4.95	0.03235294117647059
-4.8500000000000005	0.047058823529411764
-4.75	0.03235294117647059
-4.6499999999999995	0.05
-4.55	0.03529411764705882
-4.45	0.041176470588235294
-4.3500000000000005	0.05
-4.25	0.061764705882352944
-4.1499999999999995	0.06764705882352941
-4.05	0.07058823529411765
-3.95	0.061764705882352944
-3.85	0.07941176470588235
-3.75	0.1
-3.65	0.12941176470588237
-3.55	0.10294117647058823
-3.45	0.11764705882352941
-3.35	0.14411764705882352
-3.25	0.18235294117647058
-3.15	0.1676470588235294
-3.05	0.18235294117647058
-2.95	0.13529411764705881
-2.8499999999999996	0.2088235294117647
-2.75	0.2323529411764706
-2.6500000000000004	0.17352941176470588
-2.55	0.25
-2.45	0.22941176470588234
-2.3499999999999996	0.22647058823529412
-2.25	0.24411764705882352
-2.1499999999999995	0.2823529411764706
-2.05	0.2676470588235294
-1.95	0.3735294117647059
-1.8499999999999994	0.3323529411764706
-1.7499999999999998	0.3176470588235294
-1.6499999999999992	0.40588235294117647
-1.5499999999999996	0.37941176470588234
-1.45	0.49411764705882355
-1.3499999999999994	0.5647058823529412
-1.2499999999999998	0.6352941176470588
-1.1499999999999992	0.7176470588235294
-1.0499999999999996	0.9
-0.95	0.9352941176470588
-0.8499999999999994	1.
-0.7499999999999998	0.8441176470588235
-0.6499999999999992	0.8235294117647058
-0.5499999999999996	0.6235294117647059
-0.45	0.48823529411764705
-0.3499999999999995	0.4117647058823529
-0.24999999999999983	0.34411764705882353
-0.1499999999999993	0.25
-0.04999999999999964	0.10294117647058823
0.05	0.10294117647058823
0.15000000000000052	0.25
0.25000000000000017	0.34411764705882353
0.3500000000000007	0.4117647058823529
0.45000000000000034	0.48823529411764705
0.55	0.6235294117647059
0.6500000000000006	0.8235294117647058
0.7500000000000002	0.8441176470588235
0.8500000000000008	1.
0.9500000000000004	0.9352941176470588
1.05	0.9
1.1499999999999997	0.7176470588235294
1.250000000000001	0.6352941176470588
1.3500000000000008	0.5647058823529412
1.4500000000000004	0.49411764705882355
1.55	0.37941176470588234
1.6499999999999997	0.40588235294117647
1.750000000000001	0.3176470588235294
1.8500000000000008	0.3323529411764706
1.9500000000000004	0.3735294117647059
2.05	0.2676470588235294
2.1499999999999995	0.2823529411764706
2.250000000000001	0.24411764705882352
2.3500000000000005	0.22647058823529412
2.45	0.22941176470588234
2.55	0.25
2.6500000000000012	0.17352941176470588
2.750000000000001	0.2323529411764706
2.8500000000000005	0.2088235294117647
2.95	0.13529411764705881
3.05	0.18235294117647058
3.1500000000000012	0.1676470588235294
3.250000000000001	0.18235294117647058
3.3500000000000005	0.14411764705882352
3.45	0.11764705882352941
3.55	0.10294117647058823
3.6500000000000012	0.12941176470588237
3.750000000000001	0.1
3.8500000000000005	0.07941176470588235
3.95	0.061764705882352944
4.05	0.07058823529411765
4.150000000000001	0.06764705882352941
4.250000000000001	0.061764705882352944
4.3500000000000005	0.05
4.45	0.041176470588235294
4.55	0.03529411764705882
4.650000000000001	0.05
4.750000000000001	0.03235294117647059
4.8500000000000005	0.047058823529411764
4.95	0.03235294117647059
5.05	0.023529411764705882
5.150000000000001	0.047058823529411764
5.250000000000001	0.023529411764705882
5.3500000000000005	0.03529411764705882
5.45	0.041176470588235294
5.55	0.020588235294117647
5.650000000000001	0.03235294117647059
5.750000000000001	0.020588235294117647
5.8500000000000005	0.011764705882352941
5.95	0.014705882352941176
6.05	0.023529411764705882
6.150000000000001	0.01764705882352941
6.250000000000001	0.01764705882352941
6.3500000000000005	0.029411764705882353
6.45	0.011764705882352941
6.55	0.008823529411764706
6.650000000000001	0.011764705882352941
6.750000000000001	0.011764705882352941
6.8500000000000005	0.01764705882352941
6.95	0.011764705882352941
7.1499999999999995	0

==> Mz_histogramData_model4_plot1.dat <==
binData	heightData
-7.05	0
-6.95	0.0004870920603994155
-6.8500000000000005	0.0004870920603994155
-6.75	0.
-6.65	0.000974184120798831
-6.55	0.
-6.45	0.
-6.3500000000000005	0.
-6.25	0.
-6.15	0.0004870920603994155
-6.05	0.000974184120798831
-5.95	0.
-5.8500000000000005	0.0004870920603994155
-5.75	0.0024354603019970775
-5.65	0.0004870920603994155
-5.55	0.
-5.45	0.
-5.3500000000000005	0.
-5.25	0.0014612761811982464
-5.15	0.000974184120798831
-5.05	0.0004870920603994155
-4.95	0.000974184120798831
-4.8500000000000005	0.0004870920603994155
-4.75	0.0024354603019970775
-4.6499999999999995	0.000974184120798831
-4.55	0.0034096444227959084
-4.45	0.
-4.3500000000000005	0.0014612761811982464
-4.25	0.0014612761811982464
-4.1499999999999995	0.
-4.05	0.000974184120798831
-3.95	0.0004870920603994155
-3.85	0.0014612761811982464
-3.75	0.0014612761811982464
-3.65	0.003896736483195324
-3.55	0.004870920603994155
-3.45	0.0063321967851924016
-3.35	0.007793472966390648
-3.25	0.00974184120798831
-3.15	0.037018996590355575
-3.05	0.15879201169020946
-2.95	0.1388212372138334
-2.8499999999999996	0.046760837798343884
-2.75	0.01753531417437896
-2.6500000000000004	0.012664393570384803
-2.55	0.00535801266439357
-2.45	0.0063321967851924016
-2.3499999999999996	0.0063321967851924016
-2.25	0.006819288845591817
-2.1499999999999995	0.0034096444227959084
-2.05	0.0063321967851924016
-1.95	0.00535801266439357
-1.8499999999999994	0.0063321967851924016
-1.7499999999999998	0.008280565026790063
-1.6499999999999992	0.006819288845591817
-1.5499999999999996	0.010228933268387726
-1.45	0.013151485630784217
-1.3499999999999994	0.018996590355577204
-1.2499999999999998	0.03994154895275207
-1.1499999999999992	0.10618606916707257
-1.0499999999999996	1.
-0.95	0.9001461276181199
-0.8499999999999994	0.11495372625426206
-0.7499999999999998	0.042377009254749146
-0.6499999999999992	0.03263516804676084
-0.5499999999999996	0.019970774476376036
-0.45	0.012177301509985387
-0.3499999999999995	0.016561130053580127
-0.24999999999999983	0.01509985387238188
-0.1499999999999993	0.01412566975158305
-0.04999999999999964	0.01071602532878714
0.05	0.01071602532878714
0.15000000000000052	0.01412566975158305
0.25000000000000017	0.01509985387238188
0.3500000000000007	0.016561130053580127
0.45000000000000034	0.012177301509985387
0.55	0.019970774476376036
0.6500000000000006	0.03263516804676084
0.7500000000000002	0.042377009254749146
0.8500000000000008	0.11495372625426206
0.9500000000000004	0.9001461276181199
1.05	1.
1.1499999999999997	0.10618606916707257
1.250000000000001	0.03994154895275207
1.3500000000000008	0.018996590355577204
1.4500000000000004	0.013151485630784217
1.55	0.010228933268387726
1.6499999999999997	0.006819288845591817
1.750000000000001	0.008280565026790063
1.8500000000000008	0.0063321967851924016
1.9500000000000004	0.00535801266439357
2.05	0.0063321967851924016
2.1499999999999995	0.0034096444227959084
2.250000000000001	0.006819288845591817
2.3500000000000005	0.0063321967851924016
2.45	0.0063321967851924016
2.55	0.00535801266439357
2.6500000000000012	0.012664393570384803
2.750000000000001	0.01753531417437896
2.8500000000000005	0.046760837798343884
2.95	0.1388212372138334
3.05	0.15879201169020946
3.1500000000000012	0.037018996590355575
3.250000000000001	0.00974184120798831
3.3500000000000005	0.007793472966390648
3.45	0.0063321967851924016
3.55	0.004870920603994155
3.6500000000000012	0.003896736483195324
3.750000000000001	0.0014612761811982464
3.8500000000000005	0.0014612761811982464
3.95	0.0004870920603994155
4.05	0.000974184120798831
4.150000000000001	0.
4.250000000000001	0.0014612761811982464
4.3500000000000005	0.0014612761811982464
4.45	0.
4.55	0.0034096444227959084
4.650000000000001	0.000974184120798831
4.750000000000001	0.0024354603019970775
4.8500000000000005	0.0004870920603994155
4.95	0.000974184120798831
5.05	0.0004870920603994155
5.150000000000001	0.000974184120798831
5.250000000000001	0.0014612761811982464
5.3500000000000005	0.
5.45	0.
5.55	0.
5.650000000000001	0.0004870920603994155
5.750000000000001	0.0024354603019970775
5.8500000000000005	0.0004870920603994155
5.95	0.
6.05	0.000974184120798831
6.150000000000001	0.0004870920603994155
6.250000000000001	0.
6.3500000000000005	0.
6.45	0.
6.55	0.
6.650000000000001	0.000974184120798831
6.750000000000001	0.
6.8500000000000005	0.0004870920603994155
6.95	0.0004870920603994155
7.1499999999999995	0

==> Mz_histogramData_model4_plot2.dat <==
binData	heightData
-7.05	0
-6.95	0.0009066183136899365
-6.8500000000000005	0.003626473254759746
-6.75	0.0027198549410698096
-6.65	0.0027198549410698096
-6.55	0.001813236627379873
-6.45	0.
-6.3500000000000005	0.0027198549410698096
-6.25	0.001813236627379873
-6.15	0.003626473254759746
-6.05	0.001813236627379873
-5.95	0.003626473254759746
-5.8500000000000005	0.005439709882139619
-5.75	0.004533091568449683
-5.65	0.0009066183136899365
-5.55	0.0009066183136899365
-5.45	0.0027198549410698096
-5.3500000000000005	0.003626473254759746
-5.25	0.006346328195829556
-5.15	0.004533091568449683
-5.05	0.006346328195829556
-4.95	0.007252946509519492
-4.8500000000000005	0.008159564823209429
-4.75	0.003626473254759746
-4.6499999999999995	0.009972801450589302
-4.55	0.007252946509519492
-4.45	0.009972801450589302
-4.3500000000000005	0.009066183136899365
-4.25	0.012692656391659111
-4.1499999999999995	0.009972801450589302
-4.05	0.009972801450589302
-3.95	0.011786038077969175
-3.85	0.013599274705349048
-3.75	0.02085222121486854
-3.65	0.02357207615593835
-3.55	0.02357207615593835
-3.45	0.04170444242973708
-3.35	0.04533091568449683
-3.25	0.07615593834995467
-3.15	0.07887579329102448
-3.05	0.14777878513145964
-2.95	0.13236627379873073
-2.8499999999999996	0.08884859474161379
-2.75	0.061650045330915684
-2.6500000000000004	0.038077969174977334
-2.55	0.050770625566636446
-2.45	0.043517679057116954
-2.3499999999999996	0.04533091568449683
-2.25	0.04261106074342702
-2.1499999999999995	0.056210335448776065
-2.05	0.06618313689936536
-1.95	0.05349048050770626
-1.8499999999999994	0.0643699002719855
-1.7499999999999998	0.0815956482320943
-1.6499999999999992	0.09156844968268359
-1.5499999999999996	0.0843155031731641
-1.45	0.12783318223028106
-1.3499999999999994	0.1414324569356301
-1.2499999999999998	0.23300090661831369
-1.1499999999999992	0.3173164097914778
-1.0499999999999996	0.7316409791477788
-0.95	1.
-0.8499999999999994	0.4397098821396192
-0.7499999999999998	0.2611060743427017
-0.6499999999999992	0.1468721668177697
-0.5499999999999996	0.09700815956482321
-0.45	0.04986400725294651
-0.3499999999999995	0.0371713508612874
-0.24999999999999983	0.038984587488667274
-0.1499999999999993	0.02901178603807797
-0.04999999999999964	0.019038984587488667
0.05	0.019038984587488667
0.15000000000000052	0.02901178603807797
0.25000000000000017	0.038984587488667274
0.3500000000000007	0.0371713508612874
0.45000000000000034	0.04986400725294651
0.55	0.09700815956482321
0.6500000000000006	0.1468721668177697
0.7500000000000002	0.2611060743427017
0.8500000000000008	0.4397098821396192
0.9500000000000004	1.
1.05	0.7316409791477788
1.1499999999999997	0.3173164097914778
1.250000000000001	0.23300090661831369
1.3500000000000008	0.1414324569356301
1.4500000000000004	0.12783318223028106
1.55	0.0843155031731641
1.6499999999999997	0.09156844968268359
1.750000000000001	0.0815956482320943
1.8500000000000008	0.0643699002719855
1.9500000000000004	0.05349048050770626
2.05	0.06618313689936536
2.1499999999999995	0.056210335448776065
2.250000000000001	0.04261106074342702
2.3500000000000005	0.04533091568449683
2.45	0.043517679057116954
2.55	0.050770625566636446
2.6500000000000012	0.038077969174977334
2.750000000000001	0.061650045330915684
2.8500000000000005	0.08884859474161379
2.95	0.13236627379873073
3.05	0.14777878513145964
3.1500000000000012	0.07887579329102448
3.250000000000001	0.07615593834995467
3.3500000000000005	0.04533091568449683
3.45	0.04170444242973708
3.55	0.02357207615593835
3.6500000000000012	0.02357207615593835
3.750000000000001	0.02085222121486854
3.8500000000000005	0.013599274705349048
3.95	0.011786038077969175
4.05	0.009972801450589302
4.150000000000001	0.009972801450589302
4.250000000000001	0.012692656391659111
4.3500000000000005	0.009066183136899365
4.45	0.009972801450589302
4.55	0.007252946509519492
4.650000000000001	0.009972801450589302
4.750000000000001	0.003626473254759746
4.8500000000000005	0.008159564823209429
4.95	0.007252946509519492
5.05	0.006346328195829556
5.150000000000001	0.004533091568449683
5.250000000000001	0.006346328195829556
5.3500000000000005	0.003626473254759746
5.45	0.0027198549410698096
5.55	0.0009066183136899365
5.650000000000001	0.0009066183136899365
5.750000000000001	0.004533091568449683
5.8500000000000005	0.005439709882139619
5.95	0.003626473254759746
6.05	0.001813236627379873
6.150000000000001	0.003626473254759746
6.250000000000001	0.001813236627379873
6.3500000000000005	0.0027198549410698096
6.45	0.
6.55	0.001813236627379873
6.650000000000001	0.0027198549410698096
6.750000000000001	0.0027198549410698096
6.8500000000000005	0.003626473254759746
6.95	0.0009066183136899365
7.1499999999999995	0

==> Mz_histogramData_model4_plot3.dat <==
binData	heightData
-7.05	0
-6.95	0.0033222591362126247
-6.8500000000000005	0.006644518272425249
-6.75	0.008305647840531562
-6.65	0.0049833887043189366
-6.55	0.006644518272425249
-6.45	0.0033222591362126247
-6.3500000000000005	0.006644518272425249
-6.25	0.006644518272425249
-6.15	0.008305647840531562
-6.05	0.0016611295681063123
-5.95	0.006644518272425249
-5.8500000000000005	0.0049833887043189366
-5.75	0.0033222591362126247
-5.65	0.0049833887043189366
-5.55	0.006644518272425249
-5.45	0.008305647840531562
-5.3500000000000005	0.009966777408637873
-5.25	0.016611295681063124
-5.15	0.013289036544850499
-5.05	0.006644518272425249
-4.95	0.013289036544850499
-4.8500000000000005	0.014950166112956811
-4.75	0.02159468438538206
-4.6499999999999995	0.006644518272425249
-4.55	0.011627906976744186
-4.45	0.02159468438538206
-4.3500000000000005	0.024916943521594685
-4.25	0.023255813953488372
-4.1499999999999995	0.023255813953488372
-4.05	0.044850498338870434
-3.95	0.03820598006644518
-3.85	0.03820598006644518
-3.75	0.04817275747508306
-3.65	0.0664451827242525
-3.55	0.0664451827242525
-3.45	0.0946843853820598
-3.35	0.09634551495016612
-3.25	0.09800664451827243
-3.15	0.09634551495016612
-3.05	0.132890365448505
-2.95	0.1345514950166113
-2.8499999999999996	0.1345514950166113
-2.75	0.11794019933554817
-2.6500000000000004	0.10132890365448505
-2.55	0.0946843853820598
-2.45	0.09634551495016612
-2.3499999999999996	0.1212624584717608
-2.25	0.11461794019933555
-2.1499999999999995	0.09966777408637874
-2.05	0.11627906976744186
-1.95	0.11627906976744186
-1.8499999999999994	0.1511627906976744
-1.7499999999999998	0.18438538205980065
-1.6499999999999992	0.18604651162790697
-1.5499999999999996	0.24916943521594684
-1.45	0.34717607973421927
-1.3499999999999994	0.3521594684385382
-1.2499999999999998	0.4335548172757475
-1.1499999999999992	0.6910299003322259
-1.0499999999999996	0.925249169435216
-0.95	1.
-0.8499999999999994	0.7624584717607974
-0.7499999999999998	0.5365448504983389
-0.6499999999999992	0.39700996677740863
-0.5499999999999996	0.2857142857142857
-0.45	0.24750830564784054
-0.3499999999999995	0.16777408637873753
-0.24999999999999983	0.11627906976744186
-0.1499999999999993	0.10465116279069768
-0.04999999999999964	0.0664451827242525
0.05	0.0664451827242525
0.15000000000000052	0.10465116279069768
0.25000000000000017	0.11627906976744186
0.3500000000000007	0.16777408637873753
0.45000000000000034	0.24750830564784054
0.55	0.2857142857142857
0.6500000000000006	0.39700996677740863
0.7500000000000002	0.5365448504983389
0.8500000000000008	0.7624584717607974
0.9500000000000004	1.
1.05	0.925249169435216
1.1499999999999997	0.6910299003322259
1.250000000000001	0.4335548172757475
1.3500000000000008	0.3521594684385382
1.4500000000000004	0.34717607973421927
1.55	0.24916943521594684
1.6499999999999997	0.18604651162790697
1.750000000000001	0.18438538205980065
1.8500000000000008	0.1511627906976744
1.9500000000000004	0.11627906976744186
2.05	0.11627906976744186
2.1499999999999995	0.09966777408637874
2.250000000000001	0.11461794019933555
2.3500000000000005	0.1212624584717608
2.45	0.09634551495016612
2.55	0.0946843853820598
2.6500000000000012	0.10132890365448505
2.750000000000001	0.11794019933554817
2.8500000000000005	0.1345514950166113
2.95	0.1345514950166113
3.05	0.132890365448505
3.1500000000000012	0.09634551495016612
3.250000000000001	0.09800664451827243
3.3500000000000005	0.09634551495016612
3.45	0.0946843853820598
3.55	0.0664451827242525
3.6500000000000012	0.0664451827242525
3.750000000000001	0.04817275747508306
3.8500000000000005	0.03820598006644518
3.95	0.03820598006644518
4.05	0.044850498338870434
4.150000000000001	0.023255813953488372
4.250000000000001	0.023255813953488372
4.3500000000000005	0.024916943521594685
4.45	0.02159468438538206
4.55	0.011627906976744186
4.650000000000001	0.006644518272425249
4.750000000000001	0.02159468438538206
4.8500000000000005	0.014950166112956811
4.95	0.013289036544850499
5.05	0.006644518272425249
5.150000000000001	0.013289036544850499
5.250000000000001	0.016611295681063124
5.3500000000000005	0.009966777408637873
5.45	0.008305647840531562
5.55	0.006644518272425249
5.650000000000001	0.0049833887043189366
5.750000000000001	0.0033222591362126247
5.8500000000000005	0.0049833887043189366
5.95	0.006644518272425249
6.05	0.0016611295681063123
6.150000000000001	0.008305647840531562
6.250000000000001	0.006644518272425249
6.3500000000000005	0.006644518272425249
6.45	0.0033222591362126247
6.55	0.006644518272425249
6.650000000000001	0.0049833887043189366
6.750000000000001	0.008305647840531562
6.8500000000000005	0.006644518272425249
6.95	0.0033222591362126247
7.1499999999999995	0

==> Mz_histogramData_model4_plot4.dat <==
binData	heightData
-7.05	0
-6.95	0.008797653958944282
-6.8500000000000005	0.017595307917888565
-6.75	0.02346041055718475
-6.65	0.011730205278592375
-6.55	0.008797653958944282
-6.45	0.017595307917888565
-6.3500000000000005	0.008797653958944282
-6.25	0.020527859237536656
-6.15	0.005865102639296188
-6.05	0.017595307917888565
-5.95	0.020527859237536656
-5.8500000000000005	0.03519061583577713
-5.75	0.02346041055718475
-5.65	0.008797653958944282
-5.55	0.04398826979472141
-5.45	0.02932551319648094
-5.3500000000000005	0.020527859237536656
-5.25	0.02932551319648094
-5.15	0.04105571847507331
-5.05	0.03812316715542522
-4.95	0.0469208211143695
-4.8500000000000005	0.026392961876832845
-4.75	0.04398826979472141
-4.6499999999999995	0.03519061583577713
-4.55	0.03519061583577713
-4.45	0.05865102639296188
-4.3500000000000005	0.03812316715542522
-4.25	0.06158357771260997
-4.1499999999999995	0.05278592375366569
-4.05	0.07624633431085044
-3.95	0.07917888563049853
-3.85	0.06158357771260997
-3.75	0.08797653958944282
-3.65	0.08211143695014662
-3.55	0.09970674486803519
-3.45	0.10557184750733138
-3.35	0.11730205278592376
-3.25	0.12903225806451613
-3.15	0.15249266862170088
-3.05	0.12316715542521994
-2.95	0.1466275659824047
-2.8499999999999996	0.15835777126099707
-2.75	0.12903225806451613
-2.6500000000000004	0.17888563049853373
-2.55	0.22287390029325513
-2.45	0.19941348973607037
-2.3499999999999996	0.15835777126099707
-2.25	0.2287390029325513
-2.1499999999999995	0.2287390029325513
-2.05	0.25806451612903225
-1.95	0.2727272727272727
-1.8499999999999994	0.2961876832844575
-1.7499999999999998	0.375366568914956
-1.6499999999999992	0.36070381231671556
-1.5499999999999996	0.44868035190615835
-1.45	0.5043988269794721
-1.3499999999999994	0.5601173020527859
-1.2499999999999998	0.6451612903225806
-1.1499999999999992	0.7712609970674487
-1.0499999999999996	0.8211143695014663
-0.95	0.9002932551319648
-0.8499999999999994	1.
-0.7499999999999998	0.9237536656891495
-0.6499999999999992	0.7448680351906158
-0.5499999999999996	0.7478005865102639
-0.45	0.6070381231671554
-0.3499999999999995	0.4897360703812317
-0.24999999999999983	0.4662756598240469
-0.1499999999999993	0.3841642228739003
-0.04999999999999964	0.21700879765395895
0.05	0.21700879765395895
0.15000000000000052	0.3841642228739003
0.25000000000000017	0.4662756598240469
0.3500000000000007	0.4897360703812317
0.45000000000000034	0.6070381231671554
0.55	0.7478005865102639
0.6500000000000006	0.7448680351906158
0.7500000000000002	0.9237536656891495
0.8500000000000008	1.
0.9500000000000004	0.9002932551319648
1.05	0.8211143695014663
1.1499999999999997	0.7712609970674487
1.250000000000001	0.6451612903225806
1.3500000000000008	0.5601173020527859
1.4500000000000004	0.5043988269794721
1.55	0.44868035190615835
1.6499999999999997	0.36070381231671556
1.750000000000001	0.375366568914956
1.8500000000000008	0.2961876832844575
1.9500000000000004	0.2727272727272727
2.05	0.25806451612903225
2.1499999999999995	0.2287390029325513
2.250000000000001	0.2287390029325513
2.3500000000000005	0.15835777126099707
2.45	0.19941348973607037
2.55	0.22287390029325513
2.6500000000000012	0.17888563049853373
2.750000000000001	0.12903225806451613
2.8500000000000005	0.15835777126099707
2.95	0.1466275659824047
3.05	0.12316715542521994
3.1500000000000012	0.15249266862170088
3.250000000000001	0.12903225806451613
3.3500000000000005	0.11730205278592376
3.45	0.10557184750733138
3.55	0.09970674486803519
3.6500000000000012	0.08211143695014662
3.750000000000001	0.08797653958944282
3.8500000000000005	0.06158357771260997
3.95	0.07917888563049853
4.05	0.07624633431085044
4.150000000000001	0.05278592375366569
4.250000000000001	0.06158357771260997
4.3500000000000005	0.03812316715542522
4.45	0.05865102639296188
4.55	0.03519061583577713
4.650000000000001	0.03519061583577713
4.750000000000001	0.04398826979472141
4.8500000000000005	0.026392961876832845
4.95	0.0469208211143695
5.05	0.03812316715542522
5.150000000000001	0.04105571847507331
5.250000000000001	0.02932551319648094
5.3500000000000005	0.020527859237536656
5.45	0.02932551319648094
5.55	0.04398826979472141
5.650000000000001	0.008797653958944282
5.750000000000001	0.02346041055718475
5.8500000000000005	0.03519061583577713
5.95	0.020527859237536656
6.05	0.017595307917888565
6.150000000000001	0.005865102639296188
6.250000000000001	0.020527859237536656
6.3500000000000005	0.008797653958944282
6.45	0.017595307917888565
6.55	0.008797653958944282
6.650000000000001	0.011730205278592375
6.750000000000001	0.02346041055718475
6.8500000000000005	0.017595307917888565
6.95	0.008797653958944282
7.1499999999999995	0
